Generalized Framework for a Fair Comparison of Cellular and Cooperative Massive MIMO Systems

Cooperative massive multiple-input multiple-output (MIMO) promises large gains over cellular deployments, but existing comparisons of different architectures often mix antenna distribution, inter-site coordination, and processing assumptions. This paper introduces a graph-based framework for fair comparison of cellular, coordinated, and cell-free massive-MIMO systems. We differentiate between two key properties, namely antenna distribution and inter-site cooperation, which yields seven representative system types. We derive compatible uplink and downlink spectral efficiency (SE) expressions, including an uplink bound for detectors with mixed instantaneous and statistical effective channel state information (CSI), and adapt scalable user association and processing rules to all considered architectures. We evaluate these systems using extensive numerical simulations and show that for a fair comparison much larger simulation areas (at least 2.5 $\times$ 2.5 km2) than commonly used are required. We introduce the relative capacity, which measures how closely each architecture approaches centralized cell-free processing. The results show that coordinated, phase-aligned beamforming across spatially distributed antennas is the main source of cooperation gains. In dense deployments with few antennas per access point (AP), coordinated Distributed Antenna System (DAS) and hybrid cell-free architectures achieve much of the centralized cell-free performance while requiring substantially weaker midhaul assumptions.

==> plot_files/example_performance_cellular.csv <==
x,ul,dl
5.609259104673829647e-05,3.948043744324686966e-05,0.000000000000000000e+00
1.734506948406146568e-02,4.002367056698577855e-03,1.151271893010135825e-03
3.463404637707619138e-02,9.908959242577734111e-03,3.813930733582845175e-03
5.192302327009091362e-02,1.538871190919563307e-02,7.734587397159129601e-03
6.921200016310563585e-02,2.185306575336477472e-02,1.201828651067148902e-02
8.650097705612036503e-02,2.843049462842491687e-02,1.630246596649350538e-02
1.037899539491350803e-01,3.553299295158268006e-02,2.083714186975565985e-02
1.210789308421498095e-01,4.210286938239130722e-02,2.671837256825227228e-02
1.383679077351645526e-01,4.832029677906157783e-02,3.261411766335084450e-02
1.556568846281792817e-01,5.527862294501099255e-02,3.894303588606807393e-02
1.729458615211940109e-01,6.225704035486603893e-02,4.512930887739006330e-02
1.902348384142087401e-01,6.992703845567241339e-02,5.098766013164115346e-02
2.075238153072234415e-01,7.684668191029379869e-02,5.728793261992719266e-02
2.248127922002381707e-01,8.466794359164726835e-02,6.348689619297233355e-02
2.421017690932528998e-01,9.179501290052392848e-02,7.069069728557564325e-02
2.593907459862676013e-01,9.897213010985213277e-02,7.656528466836455549e-02
2.766797228792823304e-01,1.053914924180556767e-01,8.347886883676663983e-02
2.939686997722970596e-01,1.123053625293388841e-01,9.034897008275111219e-02
3.112576766653117888e-01,1.193396476644792981e-01,9.761795970588792171e-02
3.285466535583265180e-01,1.265336860666239349e-01,1.044380694695530021e-01
3.458356304513412471e-01,1.340088733206061811e-01,1.126105518880556322e-01
3.631246073443559763e-01,1.414786667332247061e-01,1.195295922241623454e-01
3.804135842373707055e-01,1.499529900915043956e-01,1.269667294033050842e-01
3.977025611303854347e-01,1.565702555593538603e-01,1.346838947914872631e-01
4.149915380234001083e-01,1.629995421888736085e-01,1.417965557571298219e-01
4.322805149164148375e-01,1.698733751271156722e-01,1.493959441111952502e-01
4.495694918094295667e-01,1.776188621495634612e-01,1.567467984164289674e-01
4.668584687024442959e-01,1.841549117868314378e-01,1.645983280190167486e-01
4.841474455954590250e-01,1.904653646459351646e-01,1.726867112326150588e-01
5.014364224884738652e-01,1.976314794799949037e-01,1.813748557745125112e-01
5.187253993814885389e-01,2.044889770698487264e-01,1.902154240283964737e-01
5.360143762745033236e-01,2.115627888723001782e-01,1.985485582784903835e-01
5.533033531675179972e-01,2.189867896805719749e-01,2.075528488013783646e-01
5.705923300605326709e-01,2.257043906858954840e-01,2.155686469501569558e-01
5.878813069535474556e-01,2.317351655189807125e-01,2.235043970930769286e-01
6.051702838465621292e-01,2.386374512447879404e-01,2.315762334020289304e-01
6.224592607395769139e-01,2.459260661822910976e-01,2.396273548724449087e-01
6.397482376325915876e-01,2.529240749589650172e-01,2.479249480353047375e-01
6.570372145256063723e-01,2.601192276214710497e-01,2.556803223570314199e-01
6.743261914186210459e-01,2.666983154277215995e-01,2.641507926208553347e-01
6.916151683116358306e-01,2.748735210639578486e-01,2.711226601886553844e-01
7.089041452046505043e-01,2.812865020975774399e-01,2.788101081134695125e-01
7.261931220976652890e-01,2.878931718247304539e-01,2.867650847518120605e-01
7.434820989906799626e-01,2.946968569251832148e-01,2.934320887568033220e-01
7.607710758836947473e-01,3.015548630819639420e-01,3.009611598575114844e-01
7.780600527767094210e-01,3.082617987956102756e-01,3.081883854637046394e-01
7.953490296697242057e-01,3.145528269412192768e-01,3.150407714249409130e-01
8.126380065627388793e-01,3.203407453905878222e-01,3.224627216460912993e-01
8.299269834557535530e-01,3.261735948673827323e-01,3.298932453221891103e-01
8.472159603487683377e-01,3.328774503607828117e-01,3.374781628432292901e-01
8.645049372417830114e-01,3.391229943768662713e-01,3.440718513439464110e-01
8.817939141347977960e-01,3.445461705731143742e-01,3.510548373061865846e-01
8.990828910278124697e-01,3.509388564423729928e-01,3.580852277003055972e-01
9.163718679208272544e-01,3.569213144853082831e-01,3.652350564583904946e-01
9.336608448138419281e-01,3.619056017105988232e-01,3.712500228822269710e-01
9.509498217068567127e-01,3.681582929745289556e-01,3.788088851285063008e-01
9.682387985998713864e-01,3.740952880270392300e-01,3.858509075901496721e-01
9.855277754928861711e-01,3.805822413150538042e-01,3.926697018995466970e-01
1.002816752385900845e+00,3.867435894438306376e-01,3.993641554342404199e-01
1.020105729278915518e+00,3.918033444176430291e-01,4.063533229366637634e-01
1.037394706171930192e+00,3.974540903519167001e-01,4.124957218614501153e-01
1.054683683064944866e+00,4.034671727277148179e-01,4.190139597067027988e-01
1.071972659957959761e+00,4.094281541410054182e-01,4.261653132766363705e-01
1.089261636850974435e+00,4.155188679193770884e-01,4.330934496244134291e-01
1.106550613743989109e+00,4.207263825375316957e-01,4.404861621435713359e-01
1.123839590637003782e+00,4.255106286422670747e-01,4.473459099600948785e-01
1.141128567530018456e+00,4.304750579678586764e-01,4.543636486112321848e-01
1.158417544423033352e+00,4.357812738521791851e-01,4.605689537385156407e-01
1.175706521316048025e+00,4.420259672489272873e-01,4.673264523044926566e-01
1.192995498209062699e+00,4.473568924215619025e-01,4.741286336742126517e-01
1.210284475102077373e+00,4.532653082380508902e-01,4.798822311897993353e-01
1.227573451995092269e+00,4.591338901302423614e-01,4.857763485557509697e-01
1.244862428888106942e+00,4.647237946695761956e-01,4.918578811610684887e-01
1.262151405781121616e+00,4.698068839150855158e-01,4.979203657535781202e-01
1.279440382674136290e+00,4.746076068776250989e-01,5.035474945246404266e-01
1.296729359567151185e+00,4.803601641401696876e-01,5.095818963170637428e-01
1.314018336460165859e+00,4.849384140459290782e-01,5.153609174461344367e-01
1.331307313353180533e+00,4.911508404792635507e-01,5.216546492723335149e-01
1.348596290246195206e+00,4.953345172417246145e-01,5.275385044440138449e-01
1.365885267139210102e+00,5.000582990842709075e-01,5.330905996516700496e-01
1.383174244032224776e+00,5.055208044767428577e-01,5.385792813036951454e-01
1.400463220925239449e+00,5.112859201655727270e-01,5.440582542673660926e-01
1.417752197818254123e+00,5.160031984019038953e-01,5.492480042366005843e-01
1.435041174711268797e+00,5.211843646343669034e-01,5.545453853705348823e-01
1.452330151604283692e+00,5.260641781568313746e-01,5.606879851590341746e-01
1.469619128497298366e+00,5.307800359337387919e-01,5.665465696384591743e-01
1.486908105390313040e+00,5.357286770508580265e-01,5.711864675585864859e-01
1.504197082283327713e+00,5.410268009089895802e-01,5.766399961699106846e-01
1.521486059176342609e+00,5.454487620072681064e-01,5.814754022705977965e-01
1.538775036069357283e+00,5.505572350318539421e-01,5.867173306874974292e-01
1.556064012962371956e+00,5.546580837337193870e-01,5.923198610907063344e-01
1.573352989855386630e+00,5.605225977967858153e-01,5.973698113906157348e-01
1.590641966748401526e+00,5.653941294105089277e-01,6.026879807535634459e-01
1.607930943641416199e+00,5.704696570481705420e-01,6.081796449663654514e-01
1.625219920534430873e+00,5.753344115006621129e-01,6.133158896041388530e-01
1.642508897427445547e+00,5.800834420582133832e-01,6.183854661741908787e-01
1.659797874320460220e+00,5.854382621444079726e-01,6.228496219691220803e-01
1.677086851213475116e+00,5.897792728724370326e-01,6.271804715386428697e-01
1.694375828106489790e+00,5.942799523247249693e-01,6.320160928694178448e-01
1.711664804999504463e+00,5.988198389324834725e-01,6.363014534916462406e-01
1.728953781892519137e+00,6.026659014644962786e-01,6.412867884319870537e-01
1.746242758785534033e+00,6.069657196618282180e-01,6.462567999598575197e-01
1.763531735678548706e+00,6.122232371401401529e-01,6.504815574629587704e-01
1.780820712571563380e+00,6.167946042611823776e-01,6.549515223849653456e-01
1.798109689464578054e+00,6.217456700138946912e-01,6.599340605849570718e-01
1.815398666357592949e+00,6.263785707359446064e-01,6.636596494916162658e-01
1.832687643250607623e+00,6.307862484281011595e-01,6.674599144904022063e-01
1.849976620143622297e+00,6.353149966495366119e-01,6.721067972681914471e-01
1.867265597036636970e+00,6.396636798954404846e-01,6.765958450999182139e-01
1.884554573929651866e+00,6.435234654639558904e-01,6.805765813341607684e-01
1.901843550822666540e+00,6.478515577689816229e-01,6.843217231190407146e-01
1.919132527715681213e+00,6.517945616941420717e-01,6.880557052988924838e-01
1.936421504608695887e+00,6.561480623095189424e-01,6.920859148580507103e-01
1.953710481501710561e+00,6.602215219934060020e-01,6.959838601833591154e-01
1.970999458394725457e+00,6.643003828026295965e-01,7.000743915578774290e-01
1.988288435287740130e+00,6.684396902739222490e-01,7.033903492850885897e-01
2.005577412180755026e+00,6.723579296207571332e-01,7.066949985911581411e-01
2.022866389073769700e+00,6.763909729599363319e-01,7.099326213371323080e-01
2.040155365966784373e+00,6.799307147910714777e-01,7.137792374031026732e-01
2.057444342859799047e+00,6.839658323631114811e-01,7.181505898235147622e-01
2.074733319752813721e+00,6.876952512257096251e-01,7.218179477947411771e-01
2.092022296645828394e+00,6.913154148743119176e-01,7.253063269335013885e-01
2.109311273538843068e+00,6.953431265995052568e-01,7.291388873085328237e-01
2.126600250431857742e+00,6.989109152834011018e-01,7.323649837508712235e-01
2.143889227324872859e+00,7.022786850092156419e-01,7.363735926061747428e-01
2.161178204217887533e+00,7.057165282157066288e-01,7.397408970145844531e-01
2.178467181110902207e+00,7.091408951896274182e-01,7.432839118625431674e-01
2.195756158003916880e+00,7.130226405364288311e-01,7.469512383222779439e-01
2.213045134896931554e+00,7.166901948768426012e-01,7.501149136598715961e-01
2.230334111789946228e+00,7.206355962581157959e-01,7.531383535095347304e-01
2.247623088682960901e+00,7.246893525839276373e-01,7.567796328695456376e-01
2.264912065575975575e+00,7.278739663208901867e-01,7.595036339988466834e-01
2.282201042468990249e+00,7.313269550874542668e-01,7.622330004210899901e-01
2.299490019362005366e+00,7.347013851829431452e-01,7.655265804803775831e-01
2.316778996255020040e+00,7.381071803333498771e-01,7.685863931009647709e-01
2.334067973148034714e+00,7.415867288996376150e-01,7.714681446592134284e-01
2.351356950041049387e+00,7.450644705997736539e-01,7.744837353025224580e-01
2.368645926934064061e+00,7.487550209377658028e-01,7.774891627917053238e-01
2.385934903827078735e+00,7.519822328367690156e-01,7.806327452412830104e-01
2.403223880720093408e+00,7.549242893281926658e-01,7.844114201576387613e-01
2.420512857613108082e+00,7.583616514122036856e-01,7.868714378640722096e-01
2.437801834506123200e+00,7.615950720100167493e-01,7.899555038786800765e-01
2.455090811399137873e+00,7.644301060811125037e-01,7.925563679674803019e-01
2.472379788292152547e+00,7.672682058069297817e-01,7.958782962019792517e-01
2.489668765185167221e+00,7.702817847381181471e-01,7.992575013891063396e-01
2.506957742078181894e+00,7.738572819649935930e-01,8.018681140302460486e-01
2.524246718971196568e+00,7.770232295559780233e-01,8.040277874459982321e-01
2.541535695864211242e+00,7.802445174287673257e-01,8.068922009738965784e-01
2.558824672757225915e+00,7.832580567266710370e-01,8.098252251387214606e-01
2.576113649650240589e+00,7.861253448487485196e-01,8.121743849861746689e-01
2.593402626543255707e+00,7.888072765047459134e-01,8.149804940268932096e-01
2.610691603436270380e+00,7.906376572885175369e-01,8.173912470750865911e-01
2.627980580329285054e+00,7.932408747128436577e-01,8.197023941769158162e-01
2.645269557222299728e+00,7.956851554937720561e-01,8.224763026695419699e-01
2.662558534115314401e+00,7.985404206014533601e-01,8.252024710717260625e-01
2.679847511008329075e+00,8.010138887613491576e-01,8.273865752435998200e-01
2.697136487901343749e+00,8.036833653719467341e-01,8.299007102527459212e-01
2.714425464794358422e+00,8.058902903484942426e-01,8.328403638311260293e-01
2.731714441687373540e+00,8.086377489034224375e-01,8.354375140174014058e-01
2.749003418580388214e+00,8.111616034702786582e-01,8.377571384749155081e-01
2.766292395473402888e+00,8.140904428560571393e-01,8.401982396231307826e-01
2.783581372366417561e+00,8.166793389015603033e-01,8.422402577181899996e-01
2.800870349259432235e+00,8.188587799064087625e-01,8.447873184221924570e-01
2.818159326152446909e+00,8.215856286408956821e-01,8.465743175221245309e-01
2.835448303045461582e+00,8.239501449070990580e-01,8.486649563170571842e-01
2.852737279938476256e+00,8.257363608562435786e-01,8.510366060767375895e-01
2.870026256831490929e+00,8.277695313167924285e-01,8.531512966386517460e-01
2.887315233724506047e+00,8.303667553475613250e-01,8.550284002231515190e-01
2.904604210617520721e+00,8.325568558910829697e-01,8.568955248418479442e-01
2.921893187510535395e+00,8.350258699008816787e-01,8.589914444735810006e-01
2.939182164403550068e+00,8.376220058510326361e-01,8.606112447845933877e-01
2.956471141296564742e+00,8.396058888786036567e-01,8.625400022786713361e-01
2.973760118189579416e+00,8.415821480082336103e-01,8.646387095563775604e-01
2.991049095082594089e+00,8.443713401286591091e-01,8.665485231213240214e-01
3.008338071975608763e+00,8.464770272608603818e-01,8.684817928194848990e-01
3.025627048868623881e+00,8.485704803988052269e-01,8.699787980335008664e-01
3.042916025761638554e+00,8.503733735623153489e-01,8.719137902765502490e-01
3.060205002654653228e+00,8.520070014047358420e-01,8.736655721023545151e-01
3.077493979547667902e+00,8.536913285969496279e-01,8.752414016733465196e-01
3.094782956440682575e+00,8.556322510856422259e-01,8.773469942112660513e-01
3.112071933333697249e+00,8.575828118205272022e-01,8.792878530613654764e-01
3.129360910226711923e+00,8.601725570286683498e-01,8.813051755170904222e-01
3.146649887119726596e+00,8.617296468697687173e-01,8.833744859540177963e-01
3.163938864012741270e+00,8.640457578190409160e-01,8.848869966341812443e-01
3.181227840905756388e+00,8.658219673290664664e-01,8.870619643915300667e-01
3.198516817798771061e+00,8.680773660949980819e-01,8.887274775562945539e-01
3.215805794691785735e+00,8.697120255274736200e-01,8.907373245341180246e-01
3.233094771584800409e+00,8.719740657151872076e-01,8.924671011422544709e-01
3.250383748477815082e+00,8.740411733086355106e-01,8.939126618914077227e-01
3.267672725370829756e+00,8.758888603186084643e-01,8.954526104226319116e-01
3.284961702263844430e+00,8.775453491630527125e-01,8.969982998902389371e-01
3.302250679156859103e+00,8.791988431938299042e-01,8.985020840012988286e-01
3.319539656049873777e+00,8.813636319582602852e-01,9.001143062270566819e-01
3.336828632942888895e+00,8.833788912798025139e-01,9.015837695815297481e-01
3.354117609835903568e+00,8.847465579714752781e-01,9.030455422502572382e-01
3.371406586728918242e+00,8.864098850626177528e-01,9.043677910921584795e-01
3.388695563621932916e+00,8.879398711306738523e-01,9.057688061965855075e-01
3.405984540514947589e+00,8.894970483775677117e-01,9.073543153581201670e-01
3.423273517407962263e+00,8.907621465448313236e-01,9.085698508053232647e-01
3.440562494300976937e+00,8.930403447307999620e-01,9.098478748417860862e-01
3.457851471193991610e+00,8.947264037395223912e-01,9.110334666170341045e-01
3.475140448087006728e+00,8.958426078370885781e-01,9.121222602950848080e-01
3.492429424980021402e+00,8.972607620780336246e-01,9.138551791538370717e-01
3.509718401873036076e+00,8.987322464219978935e-01,9.159129150303247924e-01
3.527007378766050749e+00,9.003079025096601962e-01,9.174056260095578841e-01
3.544296355659065423e+00,9.019308943450428107e-01,9.186169167813572622e-01
3.561585332552080096e+00,9.038850269276834659e-01,9.198148323338674048e-01
3.578874309445094770e+00,9.050724571801309626e-01,9.209732486823475339e-01
3.596163286338109444e+00,9.063670190560336737e-01,9.222793493840395485e-01
3.613452263231124117e+00,9.077715187521169238e-01,9.233505255028187086e-01
3.630741240124139235e+00,9.087146642526141571e-01,9.243679104444457728e-01
3.648030217017153909e+00,9.104821637836916226e-01,9.256355470325625667e-01
3.665319193910168583e+00,9.118111933160280014e-01,9.269146912360648471e-01
3.682608170803183256e+00,9.133661917497760685e-01,9.283902486534979515e-01
3.699897147696197930e+00,9.147235127084440975e-01,9.296838189103852068e-01
3.717186124589212604e+00,9.160558741593634036e-01,9.308971124151607102e-01
3.734475101482227277e+00,9.171595819439117836e-01,9.318056362439038898e-01
3.751764078375241951e+00,9.183400429555402811e-01,9.325673171343101808e-01
3.769053055268257069e+00,9.196671314322659718e-01,9.334035373882328956e-01
3.786342032161271742e+00,9.210175989521167672e-01,9.345129010963701965e-01
3.803631009054286416e+00,9.219809727136455413e-01,9.357180554882269519e-01
3.820919985947301090e+00,9.231616333909121730e-01,9.367730854075878577e-01
3.838208962840315763e+00,9.244124209189797936e-01,9.379824738773131498e-01
3.855497939733330437e+00,9.255109519082835856e-01,9.387547930383970396e-01
3.872786916626345111e+00,9.265020395928728059e-01,9.395301902198723853e-01
3.890075893519359784e+00,9.278256246111818983e-01,9.406079689603693561e-01
3.907364870412374458e+00,9.287456032973734343e-01,9.418040341596053411e-01
3.924653847305389576e+00,9.300699621586402399e-01,9.428610049842753860e-01
3.941942824198404249e+00,9.315496362000056374e-01,9.437984303060562574e-01
3.959231801091418923e+00,9.325198968174617242e-01,9.449029329280044243e-01
3.976520777984433597e+00,9.336243297764477145e-01,9.458787530972241342e-01
3.993809754877448270e+00,9.351354006184205980e-01,9.464485628005573359e-01
4.011098731770463388e+00,9.359971843993943885e-01,9.472843876488800108e-01
4.028387708663477618e+00,9.369339681570972855e-01,9.480415150856505990e-01
4.045676685556492735e+00,9.383703253971460434e-01,9.488407450614102512e-01
4.062965662449506965e+00,9.393731823306157303e-01,9.497865618747822758e-01
4.080254639342522083e+00,9.404733699751240961e-01,9.502145857915303973e-01
4.097543616235536312e+00,9.415204359234237153e-01,9.510035837709490680e-01
4.114832593128551430e+00,9.425912325091549970e-01,9.517890680347469434e-01
4.132121570021566548e+00,9.441393921814106305e-01,9.524041931135751593e-01
4.149410546914580777e+00,9.450609502122491179e-01,9.529859229761385997e-01
4.166699523807595895e+00,9.456788135687089758e-01,9.537725674371204665e-01
4.183988500700610125e+00,9.466783710883828196e-01,9.546014498314500107e-01
4.201277477593625242e+00,9.473834852148117491e-01,9.554674053361167374e-01
4.218566454486639472e+00,9.481972517417787127e-01,9.558641582862673625e-01
4.235855431379654590e+00,9.490125425389089875e-01,9.563738700107149437e-01
4.253144408272668819e+00,9.498768569284802288e-01,9.570893521211966126e-01
4.270433385165683937e+00,9.505410936657030518e-01,9.580197874782162559e-01
4.287722362058699055e+00,9.513833383369878494e-01,9.587673192317923698e-01
4.305011338951713284e+00,9.522405972409472286e-01,9.594937744958579318e-01
4.322300315844728402e+00,9.531404563834686705e-01,9.600452396771433916e-01
4.339589292737742632e+00,9.538305796007459092e-01,9.606483247262652680e-01
4.356878269630757750e+00,9.544353682405182226e-01,9.612571384451675804e-01
4.374167246523771979e+00,9.551154352312866136e-01,9.622652740481826283e-01
4.391456223416787097e+00,9.558170062674572476e-01,9.629752077827953283e-01
4.408745200309801326e+00,9.565465536037299765e-01,9.638292609529079957e-01
4.426034177202816444e+00,9.572098370843601378e-01,9.643028671537811070e-01
4.443323154095831562e+00,9.579900204734022040e-01,9.654709473438114475e-01
4.460612130988845792e+00,9.585268451841829629e-01,9.661822735492073821e-01
4.477901107881860909e+00,9.590533810525296854e-01,9.669685533058002269e-01
4.495190084774875139e+00,9.597312878130418445e-01,9.676348122655943351e-01
4.512479061667890257e+00,9.604356037181805972e-01,9.681130025687418872e-01
4.529768038560904486e+00,9.611379411440900133e-01,9.686433585535033641e-01
4.547057015453919604e+00,9.617989098956784000e-01,9.691462362692374599e-01
4.564345992346933834e+00,9.623734259801384194e-01,9.699091408942037695e-01
4.581634969239948951e+00,9.634130964050375834e-01,9.702685520728672186e-01
4.598923946132964069e+00,9.638513774961524616e-01,9.706677148687924417e-01
4.616212923025978299e+00,9.643182769052138781e-01,9.710734830679534912e-01
4.633501899918993416e+00,9.647893935841932445e-01,9.715523614968964994e-01
4.650790876812007646e+00,9.654003253812538654e-01,9.723759160342544394e-01
4.668079853705022764e+00,9.659408178536027512e-01,9.728757176205958812e-01
4.685368830598036993e+00,9.665724226680081355e-01,9.736031558023882093e-01
4.702657807491052111e+00,9.672387770534128792e-01,9.740019949229490326e-01
4.719946784384066341e+00,9.677486697171836516e-01,9.743461643969837382e-01
4.737235761277081458e+00,9.683273189167832529e-01,9.748528991405696065e-01
4.754524738170096576e+00,9.689126570172623687e-01,9.752778123448049286e-01
4.771813715063110806e+00,9.694737595571557565e-01,9.755971807439101084e-01
4.789102691956125923e+00,9.701966360391413025e-01,9.759876859301761520e-01
4.806391668849140153e+00,9.708832576762784772e-01,9.763941233665449637e-01
4.823680645742155271e+00,9.713355309118122394e-01,9.768520146109850311e-01
4.840969622635169500e+00,9.717613672160511085e-01,9.772406873446563003e-01
4.858258599528184618e+00,9.723040764301817962e-01,9.775911533388814689e-01
4.875547576421199736e+00,9.727618749160574785e-01,9.778914650035925860e-01
4.892836553314213965e+00,9.732581495973728902e-01,9.781667133509801548e-01
4.910125530207229083e+00,9.737017809334296281e-01,9.785086921635544055e-01
4.927414507100243313e+00,9.741022619208397071e-01,9.789163636691953219e-01
4.944703483993258430e+00,9.745832806219605349e-01,9.792152220655904182e-01
4.961992460886272660e+00,9.751916873517065820e-01,9.797139468738339518e-01
4.979281437779287778e+00,9.757895102551357169e-01,9.801008547558891504e-01
4.996570414672302007e+00,9.762481248520213928e-01,9.804179912058392787e-01
5.013859391565317125e+00,9.766211694635652529e-01,9.807007012068580387e-01
5.031148368458332243e+00,9.769441766118974746e-01,9.810404280253866016e-01
5.048437345351346472e+00,9.772539285021655253e-01,9.814223373145325446e-01
5.065726322244361590e+00,9.778948127496430720e-01,9.818040022565313052e-01
5.083015299137375820e+00,9.782377975862863728e-01,9.822535174608616471e-01
5.100304276030390938e+00,9.787399013161093286e-01,9.826509872014971281e-01
5.117593252923405167e+00,9.790198687718477677e-01,9.827835144188052929e-01
5.134882229816420285e+00,9.793655055001790899e-01,9.831065046089613180e-01
5.152171206709434514e+00,9.796849448636958391e-01,9.835190858094394750e-01
5.169460183602449632e+00,9.801172333086590749e-01,9.840433685055529622e-01
5.186749160495464750e+00,9.806563078094155950e-01,9.844020760973749562e-01
5.204038137388478980e+00,9.811019800301455929e-01,9.847053746979150812e-01
5.221327114281494097e+00,9.815830422808669020e-01,9.849864413308250244e-01
5.238616091174508327e+00,9.819558654841280543e-01,9.852751338044246632e-01
5.255905068067523445e+00,9.822283827890005981e-01,9.855570182276256475e-01
5.273194044960537674e+00,9.828098501503049755e-01,9.858705122457831482e-01
5.290483021853552792e+00,9.831021468463693180e-01,9.859868716818361856e-01
5.307771998746567021e+00,9.836758068221990170e-01,9.863111273141061952e-01
5.325060975639582139e+00,9.841493308444374533e-01,9.865984585081545299e-01
5.342349952532597257e+00,9.846491836677948584e-01,9.867553712608960748e-01
5.359638929425611487e+00,9.849347336360821936e-01,9.871320993208773098e-01
5.376927906318626604e+00,9.852730644785866465e-01,9.873314485306109445e-01
5.394216883211640834e+00,9.856797899782716588e-01,9.879026938721192641e-01
5.411505860104655952e+00,9.861309743803932104e-01,9.880137878002503982e-01
5.428794836997670181e+00,9.865094832384297963e-01,9.882144114035232851e-01
5.446083813890685299e+00,9.866451520060413038e-01,9.884887002494660013e-01
5.463372790783700417e+00,9.868876976205710472e-01,9.888794460763539185e-01
5.480661767676714646e+00,9.872399996477291273e-01,9.891812545939859813e-01
5.497950744569729764e+00,9.875951079397043975e-01,9.893240961210552076e-01
5.515239721462743994e+00,9.879745010421817630e-01,9.895262508874570484e-01
5.532528698355759111e+00,9.882225680625290609e-01,9.898944803774121226e-01
5.549817675248773341e+00,9.884583290862843930e-01,9.900648045776309081e-01
5.567106652141788459e+00,9.886993450586438748e-01,9.902619629843771865e-01
5.584395629034802688e+00,9.888827367212057462e-01,9.905702494487615972e-01
5.601684605927817806e+00,9.889914196540627866e-01,9.907053799672158600e-01
5.618973582820832924e+00,9.892717092400485912e-01,9.909151002188875124e-01
5.636262559713847153e+00,9.894141955107922382e-01,9.911064655209291807e-01
5.653551536606862271e+00,9.896428675041666345e-01,9.912855969738494366e-01
5.670840513499876501e+00,9.898118383062286529e-01,9.914334989885117411e-01
5.688129490392891618e+00,9.902488881473662241e-01,9.916800017527258593e-01
5.705418467285905848e+00,9.907189113915978451e-01,9.918067571851999498e-01
5.722707444178920966e+00,9.910604226961504670e-01,9.920887968094369569e-01
5.739996421071935195e+00,9.912699311075601205e-01,9.922347217451708001e-01
5.757285397964950313e+00,9.916406993350399546e-01,9.924106544820030518e-01
5.774574374857965431e+00,9.918041029770653383e-01,9.925984664797887769e-01
5.791863351750979660e+00,9.920220886365950230e-01,9.927093410695430054e-01
5.809152328643994778e+00,9.921994308243851091e-01,9.927969499445123969e-01
5.826441305537009008e+00,9.923344905326634269e-01,9.929765253526213753e-01
5.843730282430024126e+00,9.925792619259508065e-01,9.932390449408474709e-01
5.861019259323038355e+00,9.927955323101551599e-01,9.934212209690291839e-01
5.878308236216053473e+00,9.931561607535679403e-01,9.935964063211666364e-01
5.895597213109067702e+00,9.932685271228475221e-01,9.937874113793548903e-01
5.912886190002082820e+00,9.934385655799513604e-01,9.940164667121355047e-01
5.930175166895097938e+00,9.936932668991940165e-01,9.942366825013431164e-01
5.947464143788112167e+00,9.937538115729040999e-01,9.944748703239376653e-01
5.964753120681127285e+00,9.938526983308410001e-01,9.945177855051198224e-01
5.982042097574141515e+00,9.939066854906913884e-01,9.947735078586117385e-01
5.999331074467156633e+00,9.939673289713224502e-01,9.949233379213743289e-01
6.016620051360170862e+00,9.941525431927236145e-01,9.950119193646304039e-01
6.033909028253185980e+00,9.943303232714602036e-01,9.951968633418760701e-01
6.051198005146201098e+00,9.945524616505619919e-01,9.953313467734691278e-01
6.068486982039215327e+00,9.946636117716963765e-01,9.954471222469443159e-01
6.085775958932230445e+00,9.948217007259014810e-01,9.955255526902496710e-01
6.103064935825244675e+00,9.949015500465711037e-01,9.956066084918469006e-01
6.120353912718259792e+00,9.950242576639979353e-01,9.957397423011934423e-01
6.137642889611274022e+00,9.952231039780637945e-01,9.957761570625759395e-01
6.154931866504289140e+00,9.952615817253407382e-01,9.958232198587515516e-01
6.172220843397303369e+00,9.955557862796785562e-01,9.960490205585287304e-01
6.189509820290318487e+00,9.955994527191540655e-01,9.961870333669844424e-01
6.206798797183333605e+00,9.956455572832617618e-01,9.963850979841363253e-01
6.224087774076347834e+00,9.958557368441350865e-01,9.965193455167332681e-01
6.241376750969362952e+00,9.959239351712805277e-01,9.966311144847777026e-01
6.258665727862377182e+00,9.960260945123475818e-01,9.968618300796729947e-01
6.275954704755392299e+00,9.961196532064482412e-01,9.970057711284230351e-01
6.293243681648406529e+00,9.961667443198282124e-01,9.971195063945056392e-01
6.310532658541421647e+00,9.962135838834602630e-01,9.971994194914982623e-01
6.327821635434435876e+00,9.963151930616741536e-01,9.972944181652851903e-01
6.345110612327450994e+00,9.964307210804276282e-01,9.973345357234887354e-01
6.362399589220466112e+00,9.967113007482436560e-01,9.973614141353489559e-01
6.379688566113480341e+00,9.967490572519343006e-01,9.973891224000294153e-01
6.396977543006495459e+00,9.968517950223789725e-01,9.974987102163921371e-01
6.414266519899509689e+00,9.969218973207123469e-01,9.975413985093837255e-01
6.431555496792524806e+00,9.969571274009910722e-01,9.976027705414828306e-01
6.448844473685539036e+00,9.970561461410445414e-01,9.976227260053884827e-01
6.466133450578554154e+00,9.971800667374768334e-01,9.976624180830953037e-01
6.483422427471568383e+00,9.972302223665022725e-01,9.977985999346669077e-01
6.500711404364583501e+00,9.973779050968754056e-01,9.978540965354979475e-01
6.518000381257598619e+00,9.975158910691920289e-01,9.978829961210679000e-01
6.535289358150612848e+00,9.975480900239324100e-01,9.979058930224070645e-01
6.552578335043627966e+00,9.976283243170549486e-01,9.979817025438467715e-01
6.569867311936642196e+00,9.977871824598149031e-01,9.980430567050512236e-01
6.587156288829657313e+00,9.978283820348599065e-01,9.980796195639316526e-01
6.604445265722671543e+00,9.978865991365865051e-01,9.981130428486881812e-01
6.621734242615686661e+00,9.979717970069119648e-01,9.981462731319981074e-01
6.639023219508700890e+00,9.980505381051923974e-01,9.982207608000651655e-01
6.656312196401716008e+00,9.981322211114265208e-01,9.982866839899560141e-01
6.673601173294731126e+00,9.982181964533166640e-01,9.983820871971813560e-01
6.690890150187745355e+00,9.982741814552104076e-01,9.985444991349817778e-01
6.708179127080760473e+00,9.983710703126217334e-01,9.986040990094388059e-01
6.725468103973774703e+00,9.984046640231575287e-01,9.986335119160399953e-01
6.742757080866789821e+00,9.984419238961099730e-01,9.986997487628116454e-01
6.760046057759804050e+00,9.985046553501484290e-01,9.987347853321687507e-01
6.777335034652819168e+00,9.985203444120249738e-01,9.987683920361776213e-01
6.794624011545834286e+00,9.985360334739015187e-01,9.988250721047862157e-01
6.811912988438848515e+00,9.986054594402639095e-01,9.988595317205042345e-01
6.829201965331863633e+00,9.986865800545048355e-01,9.988771447373965273e-01
6.846490942224877863e+00,9.987151588083089671e-01,9.988960512261039204e-01
6.863779919117892980e+00,9.987364728263373737e-01,9.990153301198602120e-01
6.881068896010907210e+00,9.988603340655526353e-01,9.990343750240606724e-01
6.898357872903922328e+00,9.988725653330907672e-01,9.990530147158080965e-01
6.915646849796936557e+00,9.988847966006287882e-01,9.990639398662892745e-01
6.932935826689951675e+00,9.989252986432722858e-01,9.990748650167704525e-01
6.950224803582966793e+00,9.989873867093796989e-01,9.990857901672516306e-01
6.967513780475981022e+00,9.990024950364280176e-01,9.991041288471727011e-01
6.984802757368996140e+00,9.990719555513059014e-01,9.991330998049025025e-01
7.002091734262010370e+00,9.992126563507427450e-01,9.991753674113557082e-01
7.019380711155025487e+00,9.992420363546798967e-01,9.991843322692824936e-01
7.036669688048039717e+00,9.992593342046629523e-01,9.991932971272091679e-01
7.053958664941054835e+00,9.992722380346741318e-01,9.992022619851359533e-01
7.071247641834069064e+00,9.992851418646852002e-01,9.992109892728449072e-01
7.088536618727084182e+00,9.993541153617944151e-01,9.992174052990043798e-01
7.105825595620099300e+00,9.993836729097097527e-01,9.992238213251637413e-01
7.123114572513113529e+00,9.994064510179228034e-01,9.992302373513232139e-01
7.140403549406128647e+00,9.994304242885864165e-01,9.992366533774825754e-01
7.157692526299142877e+00,9.994544064627433055e-01,9.992430694036420480e-01
7.174981503192157994e+00,9.994782342815858867e-01,9.992494854298014095e-01
7.192270480085172224e+00,9.994885391437662303e-01,9.992959777473159333e-01
7.209559456978187342e+00,9.994913173780052285e-01,9.993131027216906048e-01
7.226848433871201571e+00,9.994940956122443376e-01,9.993299830784040383e-01
7.244137410764216689e+00,9.994968738464833358e-01,9.993441054197824691e-01
7.261426387657231807e+00,9.994996520807224449e-01,9.993582277611607889e-01
7.278715364550246036e+00,9.995024303149614431e-01,9.993879515109563849e-01
7.296004341443261154e+00,9.995052085492005522e-01,9.994123394967783236e-01
7.313293318336275384e+00,9.995079867834395504e-01,9.994187318381491103e-01
7.330582295229290501e+00,9.995107650176786596e-01,9.994251241795198970e-01
7.347871272122304731e+00,9.995135432519176577e-01,9.994315165208905727e-01
7.365160249015319849e+00,9.995163214861567669e-01,9.994379088622613594e-01
7.382449225908334967e+00,9.995190997203957650e-01,9.994443012036321461e-01
7.399738202801349196e+00,9.995218779546348742e-01,9.994552618327154914e-01
7.417027179694364314e+00,9.995246561888738723e-01,9.994701936124823494e-01
7.434316156587378543e+00,9.995434991023324223e-01,9.994851253922493184e-01
7.451605133480393661e+00,9.996114974964879218e-01,9.995300812385412570e-01
7.468894110373407891e+00,9.996447019973514481e-01,9.995367887260440121e-01
7.486183087266423009e+00,9.996520455208751654e-01,9.995434962135466561e-01
7.503472064159437238e+00,9.996593890443988828e-01,9.995502037010494112e-01
7.520761041052452356e+00,9.996667325679224891e-01,9.995569111885521663e-01
7.538050017945467474e+00,9.996740760914462065e-01,9.995636186760548103e-01
7.555338994838481703e+00,9.996814196149698128e-01,9.995701746890224282e-01
7.572627971731496821e+00,9.996898581056038458e-01,9.995766618297533546e-01
7.589916948624511051e+00,9.996989471356473311e-01,9.995831489704842809e-01
7.607205925517526168e+00,9.997080361656908165e-01,9.995896361112152073e-01
7.624494902410540398e+00,9.997171251957343019e-01,9.995961232519461337e-01
7.641783879303555516e+00,9.997254203534273742e-01,9.996026103926771711e-01
7.659072856196569745e+00,9.997317097235267624e-01,9.996114708539919347e-01
7.676361833089584863e+00,9.997379990936260397e-01,9.996219037733667934e-01
7.693650809982599981e+00,9.997442884637254279e-01,9.996323366927415410e-01
7.710939786875614210e+00,9.997505778338248161e-01,9.996427696121162887e-01
7.728228763768629328e+00,9.997568672039240933e-01,9.996504693272498798e-01
7.745517740661643558e+00,9.997631591009428220e-01,9.996575579195390304e-01
7.762806717554658675e+00,9.997698539114782124e-01,9.996646465118281810e-01
7.780095694447672905e+00,9.997765487220137137e-01,9.996717351041173316e-01
7.797384671340688023e+00,9.997832435325491041e-01,9.996788236964064822e-01
7.814673648233702252e+00,9.997899383430844944e-01,9.996863063140587480e-01
7.831962625126717370e+00,9.997966331536199958e-01,9.996949856933714518e-01
7.849251602019732488e+00,9.998301138737751836e-01,9.997036650726842666e-01
7.866540578912746717e+00,9.998436105952559494e-01,9.997123444519969704e-01
7.883829555805761835e+00,9.998452192244443593e-01,9.997210238313096742e-01
7.901118532698776065e+00,9.998468278536327691e-01,9.997295020008062361e-01
7.918407509591791182e+00,9.998484364828212900e-01,9.997378934971972164e-01
7.935696486484805412e+00,9.998500451120096999e-01,9.997462849935880858e-01
7.952985463377820530e+00,9.998516537411981098e-01,9.997546764899790661e-01
7.970274440270835647e+00,9.998532623703865196e-01,9.997630679863700465e-01
7.987563417163849877e+00,9.998548709995749295e-01,9.998085968457974815e-01
8.004852394056864995e+00,9.998564796287633394e-01,9.998188873926753262e-01
8.022141370949880113e+00,9.998580882579517493e-01,9.998291779395531709e-01
8.039430347842893454e+00,9.998596968871401591e-01,9.998394684864310156e-01
8.056719324735908572e+00,9.998613055163285690e-01,9.998508928440910104e-01
8.074008301628923689e+00,9.998629141455170899e-01,9.998627024461069768e-01
8.091297278521938807e+00,9.998645227747054998e-01,9.998745120481229431e-01
8.108586255414952149e+00,9.998661314038939096e-01,9.998876815925665795e-01
8.125875232307967266e+00,9.998677400330823195e-01,9.999028631251705157e-01
8.143164209200982384e+00,9.998693486622707294e-01,9.999180446577743409e-01
8.160453186093997502e+00,9.998709572914591392e-01,9.999415627253465111e-01
8.177742162987012620e+00,9.998725659206475491e-01,9.999612522641445622e-01
8.195031139880025961e+00,9.998741745498359590e-01,9.999640864132663953e-01
8.212320116773041079e+00,9.998757831790244799e-01,9.999669205623882284e-01
8.229609093666056197e+00,9.998773918082128898e-01,9.999697547115101726e-01
8.246898070559071314e+00,9.998790004374012996e-01,9.999725888606320057e-01
8.264187047452086432e+00,9.998806090665897095e-01,9.999754230097538388e-01
8.281476024345099773e+00,9.998837347866411651e-01,9.999782571588756719e-01
8.298765001238114891e+00,9.998890466125197607e-01,9.999810913079975050e-01
8.316053978131130009e+00,9.998943584383982452e-01,9.999839254571193381e-01
8.333342955024145127e+00,9.998996702642768408e-01,9.999867596062411712e-01
8.350631931917158468e+00,9.999049820901554364e-01,9.999895937553631153e-01
8.367920908810173586e+00,9.999102939160339210e-01,9.999924279044849484e-01
8.385209885703188704e+00,9.999156057419125165e-01,9.999952620536067815e-01
8.402498862596203821e+00,9.999209175677911121e-01,9.999980962027286147e-01
8.419787839489218939e+00,9.999290552542712263e-01,1.000000000000000000e+00
8.437076816382232280e+00,9.999372591230779594e-01,1.000000000000000000e+00
8.454365793275247398e+00,9.999454629918846926e-01,1.000000000000000000e+00
8.471654770168262516e+00,9.999536668606914258e-01,1.000000000000000000e+00
8.488943747061277634e+00,9.999613159641036475e-01,1.000000000000000000e+00
8.506232723954290975e+00,9.999661514685906916e-01,1.000000000000000000e+00
8.523521700847306093e+00,9.999709869730777356e-01,1.000000000000000000e+00
8.540810677740321211e+00,9.999758224775647797e-01,1.000000000000000000e+00
8.558099654633336328e+00,9.999806579820518238e-01,1.000000000000000000e+00
8.575388631526351446e+00,9.999854934865388678e-01,1.000000000000000000e+00
8.592677608419364788e+00,9.999903289910259119e-01,1.000000000000000000e+00
8.609966585312379905e+00,9.999951644955129559e-01,1.000000000000000000e+00
8.627255562205395023e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/example_performance_cellular_das.csv <==
x,ul,dl
0.000000000000000000e+00,3.948043744324686966e-05,3.948043744324686966e-05
1.804290210110174111e-02,5.355351052679866710e-04,1.846099231346774987e-04
3.608580420220348223e-02,1.050984188651715810e-03,2.910877462383110398e-04
5.412870630330522681e-02,1.713329865366594118e-03,4.841613397561221502e-04
7.217160840440696445e-02,2.528066582186934332e-03,5.823086186978765908e-04
9.021451050550870210e-02,3.190738816530765132e-03,8.431104469754052526e-04
1.082574126066104536e-01,4.310036202961589971e-03,1.258720900781362543e-03
1.263003147077121913e-01,5.595577523518144650e-03,2.060956771239641234e-03
1.443432168088139289e-01,6.669694539510296998e-03,2.667177870640823935e-03
1.623861189099156666e-01,8.404076262050778554e-03,3.680501186082956420e-03
1.804290210110174042e-01,1.034439699655003569e-02,4.454563699324548716e-03
1.984719231121191418e-01,1.187068706296157128e-02,5.616662228581374879e-03
2.165148252132209072e-01,1.344058268384954423e-02,6.567713588998409270e-03
2.345577273143226449e-01,1.531442105647559844e-02,7.878529186932419631e-03
2.526006294154243825e-01,1.688573111049709863e-02,8.925678863792080656e-03
2.706435315165260924e-01,1.892066920458346582e-02,1.037703273001418236e-02
2.886864336176278578e-01,2.091408075517970505e-02,1.182333288642791781e-02
3.067293357187296232e-01,2.307437217411163061e-02,1.332677989996935118e-02
3.247722378198313331e-01,2.544518368489798177e-02,1.510036975737262359e-02
3.428151399209330985e-01,2.740131085107567338e-02,1.706077058847283584e-02
3.608580420220348084e-01,3.053009209870875471e-02,1.918007507718838892e-02
3.789009441231365738e-01,3.264098255952328081e-02,2.148541636302271976e-02
3.969438462242382837e-01,3.481631159906854733e-02,2.355317400120273547e-02
4.149867483253400491e-01,3.717465506808634995e-02,2.518841903104313690e-02
4.330296504264418145e-01,3.953845412611003973e-02,2.746046542843070398e-02
4.510725525275435244e-01,4.179712347323171623e-02,3.021874493738356537e-02
4.691154546286452898e-01,4.445724297849831114e-02,3.271298802656149446e-02
4.871583567297469997e-01,4.747886461422101689e-02,3.562395741595852233e-02
5.052012588308487651e-01,5.041086160929104248e-02,3.870395451171926987e-02
5.232441609319504749e-01,5.388165753058082874e-02,4.124244827235869215e-02
5.412870630330521848e-01,5.696556416083360663e-02,4.448624236995994685e-02
5.593299651341540057e-01,6.030006888330066706e-02,4.731287972867425501e-02
5.773728672352557156e-01,6.296504644023079300e-02,5.035849002358089993e-02
5.954157693363574255e-01,6.564140645220493953e-02,5.381672578331413159e-02
6.134586714374592464e-01,6.798631611747635306e-02,5.718123942256285452e-02
6.315015735385609563e-01,7.145415652508242677e-02,6.096217732718362675e-02
6.495444756396626662e-01,7.521195659644239195e-02,6.418763113438383239e-02
6.675873777407643761e-01,7.854318087636541490e-02,6.780288073286853956e-02
6.856302798418661970e-01,8.207795431923819995e-02,7.158591688318655111e-02
7.036731819429679069e-01,8.553555445082845765e-02,7.523314660822423561e-02
7.217160840440696168e-01,8.910392074628128989e-02,7.978642244785862092e-02
7.397589861451714377e-01,9.259077983425184621e-02,8.368561332963232735e-02
7.578018882462731476e-01,9.646183393000702655e-02,8.763607621195668163e-02
7.758447903473748575e-01,1.002456380260855207e-01,9.228145218122256466e-02
7.938876924484765674e-01,1.045232734719228757e-01,9.672063357442903242e-02
8.119305945495783883e-01,1.090855734105788122e-01,1.011774421257984335e-01
8.299734966506800982e-01,1.128959326055710699e-01,1.048860327320060015e-01
8.480163987517818081e-01,1.165673716331461357e-01,1.086005225851065931e-01
8.660593008528836290e-01,1.204579746911538102e-01,1.130058446988027043e-01
8.841022029539853389e-01,1.252243495421474506e-01,1.169978770120748413e-01
9.021451050550870487e-01,1.291546301286900233e-01,1.215184632041445417e-01
9.201880071561887586e-01,1.333996528250441793e-01,1.262323020694909870e-01
9.382309092572905795e-01,1.372830988694219434e-01,1.303874039265510709e-01
9.562738113583922894e-01,1.418669847402235229e-01,1.352267209636514866e-01
9.743167134594939993e-01,1.462481455931640972e-01,1.387345872803928404e-01
9.923596155605957092e-01,1.512822243015596313e-01,1.428464513843790418e-01
1.010402517661697530e+00,1.554109962715818360e-01,1.483362509180440880e-01
1.028445419762799240e+00,1.597334739372336665e-01,1.531285000523908701e-01
1.046488321863900950e+00,1.646448270337079467e-01,1.591281646255520432e-01
1.064531223965002660e+00,1.695405768653935885e-01,1.645783632400271423e-01
1.082574126066104370e+00,1.740028199248851992e-01,1.691887120992757731e-01
1.100617028167206302e+00,1.787819596752088791e-01,1.745649958820218728e-01
1.118659930268308011e+00,1.833533046321648985e-01,1.803910000218455489e-01
1.136702832369409721e+00,1.878935862754434749e-01,1.851953755058262652e-01
1.154745734470511431e+00,1.933693278175132313e-01,1.910841505638422588e-01
1.172788636571613141e+00,1.984709283667297208e-01,1.962306691613437126e-01
1.190831538672714851e+00,2.030000494820092261e-01,2.024840060740141501e-01
1.208874440773816561e+00,2.088118567666181480e-01,2.081890632205729841e-01
1.226917342874918493e+00,2.138089584962215017e-01,2.134394328372815064e-01
1.244960244976020203e+00,2.190432210106392497e-01,2.196381003775680352e-01
1.263003147077121913e+00,2.238290286253700745e-01,2.242717826987848662e-01
1.281046049178223623e+00,2.286723939610235956e-01,2.304289369136852395e-01
1.299088951279325332e+00,2.345564139811109894e-01,2.357100098209305161e-01
1.317131853380427042e+00,2.395898470595971552e-01,2.418448501855277322e-01
1.335174755481528752e+00,2.457291050004832833e-01,2.475987725253662453e-01
1.353217657582630684e+00,2.508906414213984415e-01,2.536384830631402965e-01
1.371260559683732394e+00,2.562551260152092225e-01,2.585699669846058812e-01
1.389303461784834104e+00,2.613562699180023707e-01,2.641926173227900354e-01
1.407346363885935814e+00,2.676274419324901621e-01,2.707938801508064652e-01
1.425389265987037524e+00,2.725508002516638384e-01,2.771715181695171837e-01
1.443432168088139234e+00,2.770437175769551730e-01,2.833566425787685250e-01
1.461475070189240943e+00,2.829631688886308227e-01,2.895438241136153446e-01
1.479517972290342875e+00,2.886744127786030067e-01,2.953408900814952220e-01
1.497560874391444585e+00,2.947956176626230773e-01,3.014960449086040439e-01
1.515603776492546295e+00,3.004892867278958213e-01,3.065190655022502764e-01
1.533646678593648005e+00,3.063445304067776709e-01,3.123298168818670062e-01
1.551689580694749715e+00,3.123927599163145996e-01,3.182783852678380820e-01
1.569732482795851425e+00,3.187301229427977889e-01,3.241102765767953087e-01
1.587775384896953135e+00,3.242119018283177723e-01,3.297051536393557636e-01
1.605818286998055067e+00,3.298158216164944756e-01,3.356320353999932560e-01
1.623861189099156777e+00,3.348228151061429236e-01,3.418002267720006149e-01
1.641904091200258486e+00,3.408092637722763274e-01,3.482294907516604310e-01
1.659946993301360196e+00,3.466845321578470585e-01,3.536736877350087904e-01
1.677989895402461906e+00,3.524459400168122314e-01,3.595195915509096229e-01
1.696032797503563616e+00,3.587184488507341729e-01,3.640028953723785654e-01
1.714075699604665326e+00,3.646227052597736384e-01,3.702282873140871344e-01
1.732118601705767258e+00,3.708041578402995198e-01,3.758304452385102801e-01
1.750161503806868968e+00,3.766932361599894530e-01,3.817771720065046281e-01
1.768204405907970678e+00,3.830475477145542929e-01,3.877863086576405771e-01
1.786247308009072388e+00,3.887094017498913812e-01,3.939404039664727297e-01
1.804290210110174097e+00,3.945608199563116480e-01,3.998027552039948307e-01
1.822333112211275807e+00,3.994541119038796939e-01,4.057625627203738095e-01
1.840376014312377517e+00,4.053488270041959440e-01,4.115859534775370143e-01
1.858418916413479227e+00,4.119231571433214500e-01,4.174112687275339240e-01
1.876461818514581159e+00,4.168256301244208650e-01,4.228142272411187230e-01
1.894504720615682869e+00,4.220607032661545799e-01,4.281679400924078283e-01
1.912547622716784579e+00,4.274289606170194600e-01,4.337607357595915647e-01
1.930590524817886289e+00,4.340193772644849179e-01,4.401128818405023457e-01
1.948633426918987999e+00,4.396749994807060413e-01,4.461828037125756818e-01
1.966676329020089709e+00,4.455949418949853857e-01,4.517403188257237967e-01
1.984719231121191418e+00,4.509082333326236980e-01,4.574112226250530711e-01
2.002762133222293350e+00,4.577097527554458978e-01,4.627484500961874803e-01
2.020805035323395060e+00,4.634316234276649737e-01,4.687491311338560784e-01
2.038847937424496770e+00,4.685841117657765786e-01,4.739676523945576259e-01
2.056890839525598480e+00,4.739288218546392484e-01,4.793002474241877531e-01
2.074933741626700190e+00,4.787416019769661912e-01,4.847544349163619426e-01
2.092976643727801900e+00,4.839001270931981846e-01,4.906964347924792080e-01
2.111019545828903610e+00,4.892733349936681519e-01,4.961120782514383265e-01
2.129062447930005320e+00,4.953749274358746901e-01,5.014618216683823793e-01
2.147105350031107029e+00,5.015665635446256987e-01,5.065706359573267648e-01
2.165148252132208739e+00,5.073337153814219125e-01,5.118591716353503296e-01
2.183191154233310893e+00,5.122632963391045013e-01,5.181452428268695787e-01
2.201234056334412603e+00,5.174144537926018694e-01,5.242041317822830893e-01
2.219276958435514313e+00,5.236074094952825053e-01,5.304589381897968359e-01
2.237319860536616023e+00,5.290082880892827966e-01,5.364895204131481243e-01
2.255362762637717733e+00,5.346047815088499355e-01,5.420764114940491707e-01
2.273405664738819443e+00,5.393784350103365544e-01,5.478000338235392563e-01
2.291448566839921153e+00,5.448432711726448607e-01,5.530738360830387279e-01
2.309491468941022863e+00,5.501053910116825429e-01,5.585014484527098810e-01
2.327534371042124572e+00,5.554411602302076201e-01,5.638243403798859354e-01
2.345577273143226282e+00,5.613198438424862324e-01,5.694277069235573752e-01
2.363620175244327992e+00,5.664817944586582055e-01,5.744266407449755141e-01
2.381663077345429702e+00,5.718971990929629934e-01,5.802810552704191771e-01
2.399705979446531412e+00,5.765603391542734046e-01,5.852447616629667948e-01
2.417748881547633122e+00,5.818640383305921926e-01,5.901428422333231394e-01
2.435791783648734832e+00,5.870792615440824092e-01,5.959149728165791249e-01
2.453834685749836986e+00,5.925925768819749750e-01,6.007861877421661889e-01
2.471877587850938696e+00,5.975140627141879435e-01,6.056488442417573559e-01
2.489920489952040406e+00,6.026608167107490033e-01,6.104263956046627193e-01
2.507963392053142115e+00,6.076604805680945187e-01,6.158041343661349032e-01
2.526006294154243825e+00,6.121933985133986011e-01,6.203603888597144511e-01
2.544049196255345535e+00,6.171740813251305191e-01,6.252316066462061395e-01
2.562092098356447245e+00,6.218044609064046213e-01,6.302998988710248884e-01
2.580135000457548955e+00,6.268062843992139310e-01,6.350291443228147648e-01
2.598177902558650665e+00,6.318084970037424197e-01,6.400783468568036483e-01
2.616220804659752375e+00,6.371675437799555475e-01,6.455714528427156651e-01
2.634263706760854085e+00,6.424545519843959385e-01,6.501993500530585113e-01
2.652306608861955795e+00,6.472757031159667163e-01,6.551979194836219378e-01
2.670349510963057504e+00,6.516584440327666261e-01,6.605989950945939659e-01
2.688392413064159214e+00,6.566170844761619607e-01,6.652965053367108084e-01
2.706435315165261368e+00,6.616699705272118814e-01,6.698891366895292077e-01
2.724478217266363078e+00,6.671221567573313305e-01,6.749883286738703747e-01
2.742521119367464788e+00,6.719547819280050627e-01,6.795975864460634952e-01
2.760564021468566498e+00,6.762464044041214262e-01,6.838233912805611325e-01
2.778606923569668208e+00,6.811744868314228984e-01,6.877975845605852623e-01
2.796649825670769918e+00,6.852530880473041153e-01,6.924096606834840850e-01
2.814692727771871628e+00,6.901690655785727158e-01,6.967248794637035392e-01
2.832735629872973337e+00,6.948940093369057047e-01,7.010219059749965842e-01
2.850778531974075047e+00,6.986008166681438869e-01,7.056934480454354341e-01
2.868821434075176757e+00,7.028405664739089120e-01,7.105700655895541562e-01
2.886864336176278467e+00,7.073523867307972557e-01,7.148329495019688506e-01
2.904907238277380177e+00,7.116079447487891896e-01,7.189990538166292078e-01
2.922950140378481887e+00,7.152251822811978021e-01,7.231275705559927491e-01
2.940993042479583597e+00,7.192303850942959320e-01,7.275623539917848159e-01
2.959035944580685751e+00,7.230975713482226119e-01,7.309192532762436301e-01
2.977078846681787461e+00,7.277264867995075770e-01,7.349109238077780049e-01
2.995121748782889171e+00,7.313299640961993253e-01,7.385465033435879567e-01
3.013164650883990880e+00,7.353046720641031042e-01,7.422604190310733152e-01
3.031207552985092590e+00,7.385320573573153080e-01,7.455845287741855731e-01
3.049250455086194300e+00,7.426391726166911011e-01,7.494322385243918916e-01
3.067293357187296010e+00,7.468766850536003865e-01,7.529652434791354043e-01
3.085336259288397720e+00,7.504249933008386719e-01,7.569461205036251972e-01
3.103379161389499430e+00,7.542555487467086373e-01,7.609664571831787905e-01
3.121422063490601140e+00,7.572946343772859468e-01,7.650474862067407900e-01
3.139464965591702850e+00,7.607006327845602378e-01,7.684129421539818150e-01
3.157507867692804560e+00,7.639105917584213534e-01,7.720412685680415610e-01
3.175550769793906269e+00,7.674381999975350421e-01,7.757522330709269998e-01
3.193593671895007979e+00,7.708697561887433158e-01,7.793652374132059579e-01
3.211636573996110133e+00,7.743221634879269288e-01,7.829820403341776203e-01
3.229679476097211843e+00,7.775563594126649880e-01,7.861278404052935986e-01
3.247722378198313553e+00,7.810766761472706099e-01,7.895553782439445056e-01
3.265765280299415263e+00,7.842782136730259701e-01,7.926108193482193087e-01
3.283808182400516973e+00,7.878390585879694319e-01,7.965580427893442783e-01
3.301851084501618683e+00,7.915476213360922442e-01,7.998026171763732428e-01
3.319893986602720393e+00,7.947138223206461349e-01,8.023995572385014263e-01
3.337936888703822103e+00,7.976498968622240948e-01,8.051999526378471606e-01
3.355979790804923812e+00,8.008590460127947841e-01,8.083253240678821561e-01
3.374022692906025522e+00,8.042908823814656216e-01,8.115205140161828590e-01
3.392065595007127232e+00,8.072844398254342968e-01,8.145747961602145537e-01
3.410108497108228942e+00,8.098550102283189611e-01,8.172976329019134845e-01
3.428151399209330652e+00,8.125714484047850128e-01,8.199973989903619476e-01
3.446194301310432362e+00,8.159313888405654858e-01,8.230680141921756787e-01
3.464237203411534516e+00,8.191981692476297816e-01,8.257787636486821903e-01
3.482280105512636226e+00,8.224643326787802744e-01,8.283985037784870054e-01
3.500323007613737936e+00,8.257555015524554731e-01,8.314121893580335154e-01
3.518365909714839646e+00,8.282481665418308658e-01,8.342507727697179298e-01
3.536408811815941355e+00,8.308569892076286267e-01,8.371650906829281036e-01
3.554451713917043065e+00,8.330603745166135221e-01,8.408100051152518351e-01
3.572494616018144775e+00,8.361174666931381338e-01,8.440951803972658318e-01
3.590537518119246485e+00,8.386535006431213857e-01,8.462737387332416317e-01
3.608580420220348195e+00,8.408839499817593044e-01,8.486092542703539410e-01
3.626623322321449905e+00,8.429986681936391113e-01,8.508386113265847817e-01
3.644666224422551615e+00,8.456042504245780966e-01,8.539668714518149351e-01
3.662709126523653325e+00,8.480948556546250572e-01,8.562621425284524523e-01
3.680752028624755035e+00,8.503993095264867907e-01,8.587332546809998135e-01
3.698794930725856744e+00,8.532412438190249970e-01,8.608965097096840102e-01
3.716837832826958454e+00,8.559344956936587590e-01,8.633567231770753470e-01
3.734880734928060608e+00,8.583188599679056896e-01,8.656710038485769809e-01
3.752923637029162318e+00,8.612635196284775807e-01,8.682658902681141821e-01
3.770966539130264028e+00,8.637454729254046004e-01,8.706202214065349443e-01
3.789009441231365738e+00,8.660153489059090326e-01,8.732322472928145674e-01
3.807052343332467448e+00,8.680825809885258648e-01,8.750476146084733564e-01
3.825095245433569158e+00,8.708544688877856155e-01,8.770214794375574829e-01
3.843138147534670868e+00,8.728554938340786773e-01,8.788485942490162905e-01
3.861181049635772577e+00,8.748820370592645945e-01,8.811708288218068619e-01
3.879223951736874287e+00,8.768621365078186347e-01,8.835330417126956437e-01
3.897266853837975997e+00,8.793374778235845124e-01,8.859740497445968144e-01
3.915309755939077707e+00,8.817454673537524767e-01,8.875898563755253434e-01
3.933352658040179417e+00,8.837386624285948900e-01,8.892565234369401717e-01
3.951395560141281127e+00,8.855220039082162264e-01,8.914370755879691410e-01
3.969438462242382837e+00,8.879001395230601279e-01,8.929134138075249805e-01
3.987481364343484991e+00,8.899802829507243995e-01,8.942349567390363019e-01
4.005524266444586701e+00,8.918222745033522747e-01,8.962596580192276896e-01
4.023567168545688411e+00,8.932878841223583777e-01,8.985569358538907370e-01
4.041610070646790120e+00,8.949969663615351401e-01,9.001671796517886071e-01
4.059652972747891830e+00,8.966463104481932067e-01,9.016703364768193785e-01
4.077695874848993540e+00,8.981798069252570071e-01,9.036173062766310604e-01
4.095738776950095250e+00,9.001989277659357969e-01,9.053095855778209300e-01
4.113781679051196960e+00,9.020578054043123517e-01,9.068874436321510135e-01
4.131824581152298670e+00,9.034518543348782904e-01,9.086185481623209048e-01
4.149867483253400380e+00,9.050072425992904401e-01,9.104380149843667169e-01
4.167910385354502090e+00,9.074197482424903871e-01,9.117423825674572102e-01
4.185953287455603800e+00,9.089685481943119427e-01,9.132344556514493394e-01
4.203996189556705509e+00,9.103376964588766329e-01,9.149496432155727055e-01
4.222039091657807219e+00,9.115833047014667567e-01,9.168629407422538291e-01
4.240081993758908929e+00,9.131862809605125753e-01,9.185691717766788500e-01
4.258124895860010639e+00,9.144667493068507902e-01,9.195618963698726223e-01
4.276167797961112349e+00,9.162447066905222703e-01,9.209477682118156761e-01
4.294210700062214059e+00,9.175963817751686680e-01,9.229000877841984085e-01
4.312253602163315769e+00,9.184208004668649172e-01,9.242108713169358003e-01
4.330296504264417479e+00,9.199724473920480872e-01,9.254239548242657598e-01
4.348339406365519189e+00,9.214015616222583915e-01,9.269687903173255972e-01
4.366382308466621787e+00,9.230759423891355953e-01,9.280622588904001713e-01
4.384425210567723497e+00,9.247365105763825088e-01,9.297993171646248278e-01
4.402468112668825206e+00,9.265813063041975495e-01,9.309700325244154584e-01
4.420511014769926916e+00,9.278551688120495466e-01,9.321986694432305987e-01
4.438553916871028626e+00,9.289662873210253746e-01,9.332481780911212610e-01
4.456596818972130336e+00,9.302563049308874010e-01,9.345538964636082024e-01
4.474639721073232046e+00,9.317247264446943955e-01,9.361265991183035373e-01
4.492682623174333756e+00,9.332489642382901796e-01,9.375049787502101051e-01
4.510725525275435466e+00,9.341322176176338754e-01,9.387579461907264999e-01
4.528768427376537176e+00,9.355716566491666386e-01,9.397766528022307719e-01
4.546811329477638886e+00,9.366236640414322689e-01,9.408589428286020517e-01
4.564854231578740595e+00,9.381502075645764549e-01,9.423656154697221954e-01
4.582897133679842305e+00,9.394722439750187171e-01,9.436551352126166803e-01
4.600940035780944015e+00,9.405473621184380351e-01,9.447533956209492878e-01
4.618982937882045725e+00,9.416973502255580053e-01,9.459141935328158057e-01
4.637025839983147435e+00,9.427533019005593928e-01,9.466876658555741786e-01
4.655068742084249145e+00,9.438984013546675156e-01,9.477126627961047767e-01
4.673111644185350855e+00,9.446299378767067934e-01,9.490291154452333844e-01
4.691154546286452565e+00,9.455789032906894986e-01,9.498199907809898868e-01
4.709197448387554275e+00,9.469107340245687121e-01,9.509414553432034012e-01
4.727240350488655984e+00,9.481914783325089413e-01,9.521228442612528209e-01
4.745283252589757694e+00,9.492345688812070525e-01,9.530718674531734047e-01
4.763326154690859404e+00,9.499104499316577410e-01,9.541886933813971128e-01
4.781369056791961114e+00,9.505101451853921191e-01,9.552724014532358865e-01
4.799411958893062824e+00,9.511880629147162480e-01,9.565073508519690293e-01
4.817454860994164534e+00,9.521257447394545492e-01,9.574995277422569950e-01
4.835497763095266244e+00,9.529477991850009433e-01,9.585524035567807299e-01
4.853540665196367954e+00,9.539693944061740094e-01,9.593748897018781197e-01
4.871583567297469664e+00,9.545671728807096912e-01,9.602488760403213863e-01
4.889626469398572262e+00,9.550552223208410574e-01,9.610680872299655064e-01
4.907669371499673971e+00,9.561357189705418369e-01,9.617078497090105760e-01
4.925712273600775681e+00,9.568180041189553453e-01,9.623150657170527200e-01
4.943755175701877391e+00,9.574967382282358885e-01,9.631485306439664384e-01
4.961798077802979101e+00,9.584843017179454083e-01,9.634349228012712985e-01
4.979840979904080811e+00,9.593908472600901627e-01,9.643924809380469698e-01
4.997883882005182521e+00,9.602664067514455892e-01,9.650448177388755155e-01
5.015926784106284231e+00,9.610266733669610151e-01,9.659488191804380675e-01
5.033969686207385941e+00,9.617361150103747036e-01,9.666269586010769466e-01
5.052012588308487651e+00,9.626430653442891172e-01,9.673787449389642523e-01
5.070055490409589360e+00,9.634058226441407635e-01,9.679703853122390012e-01
5.088098392510691070e+00,9.639607565004889578e-01,9.687186786695706209e-01
5.106141294611792780e+00,9.646183578929127256e-01,9.694147984132798213e-01
5.124184196712894490e+00,9.651626482091890669e-01,9.700864440748697692e-01
5.142227098813996200e+00,9.658387617371104739e-01,9.707885071060539106e-01
5.160270000915097910e+00,9.664810918916891813e-01,9.714497936105706000e-01
5.178312903016199620e+00,9.673272189755149908e-01,9.721087787607607389e-01
5.196355805117301330e+00,9.678211993441884209e-01,9.726204678232972523e-01
5.214398707218403040e+00,9.686911617974066635e-01,9.732425469972881826e-01
5.232441609319504749e+00,9.693362851144715631e-01,9.736684760267625416e-01
5.250484511420606459e+00,9.700938430112838740e-01,9.742290639057681334e-01
5.268527413521708169e+00,9.706052283645748568e-01,9.745919028845151377e-01
5.286570315622809879e+00,9.709397426199171122e-01,9.752508501804947327e-01
5.304613217723911589e+00,9.717412708550998701e-01,9.757234906941887331e-01
5.322656119825013299e+00,9.721152010004523447e-01,9.762904651534491940e-01
5.340699021926115009e+00,9.728044265980296812e-01,9.765820161691883827e-01
5.358741924027216719e+00,9.734540851128408168e-01,9.771232196133919912e-01
5.376784826128318429e+00,9.739559379631040903e-01,9.775567432698246684e-01
5.394827728229421027e+00,9.744057855245055189e-01,9.780081166975259643e-01
5.412870630330522737e+00,9.749150907672400335e-01,9.785064994858639897e-01
5.430913532431624446e+00,9.753085225548946413e-01,9.790404166962582977e-01
5.448956434532726156e+00,9.757457809695205819e-01,9.795140797032908520e-01
5.466999336633827866e+00,9.762916712900271410e-01,9.801973483057718761e-01
5.485042238734929576e+00,9.769913549969383437e-01,9.805256511944316911e-01
5.503085140836031286e+00,9.774456968230124110e-01,9.807646747318876645e-01
5.521128042937132996e+00,9.783322868537107642e-01,9.812909096495625594e-01
5.539170945038234706e+00,9.787682943860955831e-01,9.817584132485833726e-01
5.557213847139336416e+00,9.789666911826712115e-01,9.824548482589988696e-01
5.575256749240438126e+00,9.792741063533443313e-01,9.828229542245739969e-01
5.593299651341539835e+00,9.795481455864437637e-01,9.832667122451312913e-01
5.611342553442641545e+00,9.800323318017784002e-01,9.836421640694342772e-01
5.629385455543743255e+00,9.806865149632096879e-01,9.839601388143670579e-01
5.647428357644844965e+00,9.811100876288250117e-01,9.843461586376072159e-01
5.665471259745946675e+00,9.813500809014036319e-01,9.845998458979046131e-01
5.683514161847048385e+00,9.816623862493416564e-01,9.848829339667193317e-01
5.701557063948150095e+00,9.820205479839935192e-01,9.851665126289488317e-01
5.719599966049251805e+00,9.824990515424595339e-01,9.853383454274585729e-01
5.737642868150353515e+00,9.828386049142486813e-01,9.857279831321480446e-01
5.755685770251455224e+00,9.834615077882198353e-01,9.861849161077755888e-01
5.773728672352556934e+00,9.836162906370865544e-01,9.863800753730727067e-01
5.791771574453658644e+00,9.840395984753330660e-01,9.865069729252334829e-01
5.809814476554760354e+00,9.845966966259777076e-01,9.867119165270529235e-01
5.827857378655862064e+00,9.851558290639802484e-01,9.871004042203704865e-01
5.845900280756963774e+00,9.855121045211370223e-01,9.874209753990207394e-01
5.863943182858065484e+00,9.858272211617412628e-01,9.876585409928327897e-01
5.881986084959167194e+00,9.862123103520257228e-01,9.879293701933454797e-01
5.900028987060268904e+00,9.865314879748516841e-01,9.880724217905384466e-01
5.918071889161371502e+00,9.868151269476652665e-01,9.883573366757131273e-01
5.936114791262473211e+00,9.870350069794274761e-01,9.886242934846399821e-01
5.954157693363574921e+00,9.876149522006936188e-01,9.888786733034449217e-01
5.972200595464676631e+00,9.879647865067707757e-01,9.890426275420634017e-01
5.990243497565778341e+00,9.880260426262852391e-01,9.893690682752049881e-01
6.008286399666880051e+00,9.883096875126673453e-01,9.898643095203562003e-01
6.026329301767981761e+00,9.886741316666592949e-01,9.901071193784410918e-01
6.044372203869083471e+00,9.888477454570343550e-01,9.904914749568870524e-01
6.062415105970185181e+00,9.892441661957552812e-01,9.907075114005321481e-01
6.080458008071286891e+00,9.894504615957689930e-01,9.909309404303074942e-01
6.098500910172388600e+00,9.896715012534141875e-01,9.913637581266336873e-01
6.116543812273490310e+00,9.898275271497291028e-01,9.915294035079984525e-01
6.134586714374592020e+00,9.900633334629296289e-01,9.917154814945403629e-01
6.152629616475693730e+00,9.904033038540688283e-01,9.918099187678200979e-01
6.170672518576795440e+00,9.905591600088771154e-01,9.920457927813802756e-01
6.188715420677897150e+00,9.907964769338533095e-01,9.922262396669062623e-01
6.206758322778998860e+00,9.910461575710156623e-01,9.923771557750795669e-01
6.224801224880100570e+00,9.913103481251053228e-01,9.926487648500776917e-01
6.242844126981202280e+00,9.916381897373147680e-01,9.931042368776670237e-01
6.260887029082303989e+00,9.919131573744692787e-01,9.932323865559857801e-01
6.278929931183405699e+00,9.919408193092054127e-01,9.935807495443428339e-01
6.296972833284507409e+00,9.921301197381300341e-01,9.937723163018845618e-01
6.315015735385609119e+00,9.922973990289819524e-01,9.939091334197992511e-01
6.333058637486710829e+00,9.927068058434634912e-01,9.942294135361757768e-01
6.351101539587812539e+00,9.927522794882698287e-01,9.943103543630467112e-01
6.369144441688914249e+00,9.929126445012812496e-01,9.945446975924107091e-01
6.387187343790015959e+00,9.930831425391087874e-01,9.948464378309289646e-01
6.405230245891117669e+00,9.934070783001348603e-01,9.951061219447976391e-01
6.423273147992220267e+00,9.936477959607220578e-01,9.952224364024233605e-01
6.441316050093321977e+00,9.937146235840700337e-01,9.954328447183579121e-01
6.459358952194423686e+00,9.938752435531285068e-01,9.955672076249598712e-01
6.477401854295525396e+00,9.939939262847912183e-01,9.957680065983124384e-01
6.495444756396627106e+00,9.942497355232584599e-01,9.958972969430873734e-01
6.513487658497728816e+00,9.944485620788482416e-01,9.959602260256090744e-01
6.531530560598830526e+00,9.945952970050776498e-01,9.960450596483551022e-01
6.549573462699932236e+00,9.948308076474513539e-01,9.961358555022880035e-01
6.567616364801033946e+00,9.950321597226998716e-01,9.963026310408138464e-01
6.585659266902135656e+00,9.951979049164747515e-01,9.964166212110640020e-01
6.603702169003237366e+00,9.953579399872597433e-01,9.966108962044644137e-01
6.621745071104339075e+00,9.955783863189672234e-01,9.967283332483956038e-01
6.639787973205440785e+00,9.956961647397104542e-01,9.968476314090199963e-01
6.657830875306542495e+00,9.958158497214928406e-01,9.969767423938085127e-01
6.675873777407644205e+00,9.958517833437081634e-01,9.970782312134386371e-01
6.693916679508745915e+00,9.960599187811717270e-01,9.973037290739761307e-01
6.711959581609847625e+00,9.961274275778864151e-01,9.974121257525229156e-01
6.730002483710949335e+00,9.962635288928783917e-01,9.974528524010423114e-01
6.748045385812051045e+00,9.963234467922809090e-01,9.975750388540058911e-01
6.766088287913152755e+00,9.965334708229971472e-01,9.976733647042801412e-01
6.784131190014254464e+00,9.966207904205809376e-01,9.976953862740696177e-01
6.802174092115356174e+00,9.967120288441171372e-01,9.978030062663382216e-01
6.820216994216457884e+00,9.969209946938255573e-01,9.979394147781066593e-01
6.838259896317559594e+00,9.970420171979065271e-01,9.979666698819704695e-01
6.856302798418661304e+00,9.970735391732207242e-01,9.979868564900369332e-01
6.874345700519763014e+00,9.972744112190683463e-01,9.980169112096716200e-01
6.892388602620864724e+00,9.975225802847934586e-01,9.981609167723535236e-01
6.910431504721966434e+00,9.976312545191614589e-01,9.982062997522466175e-01
6.928474406823069032e+00,9.976438262282347758e-01,9.982650198967215616e-01
6.946517308924170742e+00,9.976563979373080926e-01,9.983152897846433449e-01
6.964560211025272451e+00,9.976689696463814094e-01,9.983358656436549516e-01
6.982603113126374161e+00,9.977762760315842527e-01,9.983581849211882187e-01
7.000646015227475871e+00,9.978784935660699462e-01,9.983812144491270857e-01
7.018688917328577581e+00,9.979163173126771591e-01,9.984405698881497759e-01
7.036731819429679291e+00,9.980519928580610101e-01,9.984948640411919207e-01
7.054774721530781001e+00,9.982085120369882381e-01,9.985356346319536058e-01
7.072817623631882711e+00,9.982522008688670123e-01,9.985627095056589519e-01
7.090860525732984421e+00,9.982762413369165033e-01,9.986271254464675895e-01
7.108903427834086131e+00,9.982954489309804336e-01,9.986948053260422675e-01
7.126946329935187840e+00,9.984388663260742591e-01,9.987493302560290775e-01
7.144989232036289550e+00,9.985112077133543318e-01,9.987785683261006797e-01
7.163032134137391260e+00,9.985261096093591693e-01,9.988050856736641059e-01
7.181075036238492970e+00,9.985419073051621242e-01,9.988655057741179233e-01
7.199117938339594680e+00,9.985642764408615424e-01,9.988853579139446159e-01
7.217160840440696390e+00,9.986045523989143247e-01,9.989094167918739497e-01
7.235203742541798100e+00,9.987196397686428639e-01,9.989756115600322284e-01
7.253246644642899810e+00,9.987846900262871142e-01,9.990512033033753791e-01
7.271289546744001520e+00,9.988624301654108750e-01,9.990882682892112676e-01
7.289332448845103229e+00,9.988749855716063664e-01,9.991973057424685667e-01
7.307375350946204939e+00,9.988875409778018577e-01,9.992397097396298333e-01
7.325418253047306649e+00,9.989409314827222275e-01,9.992692964617235774e-01
7.343461155148408359e+00,9.989674524741968265e-01,9.992925878455537481e-01
7.361504057249510069e+00,9.990584508575562905e-01,9.993056948235133907e-01
7.379546959350611779e+00,9.990945403352602394e-01,9.993188018014729224e-01
7.397589861451713489e+00,9.991306689293267818e-01,9.993311546363097264e-01
7.415632763552815199e+00,9.991639565556470481e-01,9.993410484012202888e-01
7.433675665653916909e+00,9.992662106837365554e-01,9.993509421661308512e-01
7.451718567755019507e+00,9.992943517662176145e-01,9.993608359310413025e-01
7.469761469856121217e+00,9.993034920511316699e-01,9.994095933521485176e-01
7.487804371957222926e+00,9.993126323360456142e-01,9.994196103243920826e-01
7.505847274058324636e+00,9.993217726209595586e-01,9.994296272966355366e-01
7.523890176159426346e+00,9.993471381190180969e-01,9.994396442688789906e-01
7.541933078260528056e+00,9.993833506626229601e-01,9.994502915144990451e-01
7.559975980361629766e+00,9.994037622214091421e-01,9.994629530048835253e-01
7.578018882462731476e+00,9.994341914940383376e-01,9.994756144952680055e-01
7.596061784563833186e+00,9.994711319926747883e-01,9.994875484685589173e-01
7.614104686664934896e+00,9.994987262924767135e-01,9.994941564545254398e-01
7.632147588766036606e+00,9.995184945290214173e-01,9.995007644404920732e-01
7.650190490867138315e+00,9.995310584153310751e-01,9.995073724264587067e-01
7.668233392968240025e+00,9.995389861860167757e-01,9.995139804124252292e-01
7.686276295069341735e+00,9.995469139567024763e-01,9.995205883983918627e-01
7.704319197170443445e+00,9.995548417273881769e-01,9.995269310780399152e-01
7.722362099271545155e+00,9.995627694980739886e-01,9.995317159784902206e-01
7.740405001372646865e+00,9.995721470605096748e-01,9.995365008789405259e-01
7.758447903473748575e+00,9.995823818224662816e-01,9.995412857793908312e-01
7.776490805574850285e+00,9.995926165844227773e-01,9.995460706798411366e-01
7.794533707675951995e+00,9.996028513463793841e-01,9.995508555802914419e-01
7.812576609777053704e+00,9.996234842245009800e-01,9.995556404807417472e-01
7.830619511878155414e+00,9.996462639531729089e-01,9.995604253811920525e-01
7.848662413979257124e+00,9.996611505641336271e-01,9.995652102816423579e-01
7.866705316080358834e+00,9.996760371750943452e-01,9.995938664088738212e-01
7.884748218181460544e+00,9.996860152830787660e-01,9.996371820512104378e-01
7.902791120282562254e+00,9.996901042155438288e-01,9.996762213063186131e-01
7.920834022383663964e+00,9.996941931480087806e-01,9.996901094843728686e-01
7.938876924484765674e+00,9.996982820804738434e-01,9.996976816161950996e-01
7.956919826585868272e+00,9.997023710129389062e-01,9.997052537480174417e-01
7.974962728686969982e+00,9.997064599454039691e-01,9.997128258798396727e-01
7.993005630788071691e+00,9.997105488778690319e-01,9.997203980116619038e-01
8.011048532889173401e+00,9.997146378103340947e-01,9.997309998539216647e-01
8.029091434990274223e+00,9.997187267427991575e-01,9.997438663033930695e-01
8.047134337091376821e+00,9.997228156752642203e-01,9.997567327528643633e-01
8.065177239192477643e+00,9.997422338111147111e-01,9.997650735207019856e-01
8.083220141293580241e+00,9.997642206395775943e-01,9.997689564761511605e-01
8.101263043394681063e+00,9.997749751876859881e-01,9.997728394316004463e-01
8.119305945495783661e+00,9.997857297357942707e-01,9.997767223870496212e-01
8.137348847596884482e+00,9.997964842839026645e-01,9.997806053424989070e-01
8.155391749697987080e+00,9.998044896353424082e-01,9.997844882979480818e-01
8.173434651799087902e+00,9.998088735208043865e-01,9.997883712533972567e-01
8.191477553900190500e+00,9.998132574062662536e-01,9.997922542088465425e-01
8.209520456001291322e+00,9.998176412917282319e-01,9.997961371642957173e-01
8.227563358102393920e+00,9.998220251771902101e-01,9.998000201197448922e-01
8.245606260203496518e+00,9.998264090626521883e-01,9.998055039241036113e-01
8.263649162304597340e+00,9.998307929481140555e-01,9.998141491594952912e-01
8.281692064405699938e+00,9.998351768335760337e-01,9.998227943948868601e-01
8.299734966506800760e+00,9.998395607190380119e-01,9.998314396302785401e-01
8.317777868607903358e+00,9.998453103452386026e-01,9.998400848656701090e-01
8.335820770709004179e+00,9.998529022234464714e-01,9.998863210515508415e-01
8.353863672810106777e+00,9.998604941016542291e-01,9.998939110993019241e-01
8.371906574911207599e+00,9.998680859798620979e-01,9.999015011470530068e-01
8.389949477012310197e+00,9.998756778580699667e-01,9.999090911948040894e-01
8.407992379113411019e+00,9.998821666514529083e-01,9.999166812425551720e-01
8.426035281214513617e+00,9.998848641709576768e-01,9.999558234128320677e-01
8.444078183315614439e+00,9.998875616904625563e-01,1.000000000000000000e+00
8.462121085416717037e+00,9.998902592099673248e-01,1.000000000000000000e+00
8.480163987517817858e+00,9.998929567294722043e-01,1.000000000000000000e+00
8.498206889618920457e+00,9.998956542489769728e-01,1.000000000000000000e+00
8.516249791720021278e+00,9.998983517684818523e-01,1.000000000000000000e+00
8.534292693821123876e+00,9.999010492879866208e-01,1.000000000000000000e+00
8.552335595922224698e+00,9.999037468074915003e-01,1.000000000000000000e+00
8.570378498023327296e+00,9.999064443269962688e-01,1.000000000000000000e+00
8.588421400124428118e+00,9.999091418465011483e-01,1.000000000000000000e+00
8.606464302225530716e+00,9.999118393660059168e-01,1.000000000000000000e+00
8.624507204326631538e+00,9.999145368855107963e-01,1.000000000000000000e+00
8.642550106427734136e+00,9.999172344050155647e-01,1.000000000000000000e+00
8.660593008528834957e+00,9.999199319245204443e-01,1.000000000000000000e+00
8.678635910629937555e+00,9.999613974116072779e-01,1.000000000000000000e+00
8.696678812731038377e+00,9.999635419998513797e-01,1.000000000000000000e+00
8.714721714832140975e+00,9.999656865880953704e-01,1.000000000000000000e+00
8.732764616933243573e+00,9.999678311763394722e-01,1.000000000000000000e+00
8.750807519034344395e+00,9.999699757645834630e-01,1.000000000000000000e+00
8.768850421135446993e+00,9.999721203528275648e-01,1.000000000000000000e+00
8.786893323236547815e+00,9.999742649410715556e-01,1.000000000000000000e+00
8.804936225337650413e+00,9.999764095293155464e-01,1.000000000000000000e+00
8.822979127438751235e+00,9.999785541175596482e-01,1.000000000000000000e+00
8.841022029539853833e+00,9.999806987058036389e-01,1.000000000000000000e+00
8.859064931640954654e+00,9.999828432940477407e-01,1.000000000000000000e+00
8.877107833742057252e+00,9.999849878822917315e-01,1.000000000000000000e+00
8.895150735843158074e+00,9.999871324705357223e-01,1.000000000000000000e+00
8.913193637944260672e+00,9.999892770587798241e-01,1.000000000000000000e+00
8.931236540045361494e+00,9.999914216470238149e-01,1.000000000000000000e+00
8.949279442146464092e+00,9.999935662352679167e-01,1.000000000000000000e+00
8.967322344247564914e+00,9.999957108235119074e-01,1.000000000000000000e+00
8.985365246348667512e+00,9.999978554117560092e-01,1.000000000000000000e+00
9.003408148449768333e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/example_performance_centralized_cf.csv <==
x,ul,dl
1.274561265650786535e-01,3.948043744324686966e-05,0.000000000000000000e+00
1.462335064101794591e-01,4.266285513859056656e-05,0.000000000000000000e+00
1.650108862552802647e-01,4.584527283393426345e-05,0.000000000000000000e+00
1.837882661003810703e-01,4.902769052927796712e-05,0.000000000000000000e+00
2.025656459454818759e-01,5.221010822462166402e-05,4.120922469745892690e-05
2.213430257905826815e-01,5.539252591996536091e-05,4.420101535465081140e-05
2.401204056356834593e-01,5.857494361530905780e-05,4.719280601184269589e-05
2.588977854807842371e-01,6.175736131065274115e-05,5.018459666903457361e-05
2.776751653258850983e-01,6.493977900599645159e-05,5.317638732622646488e-05
2.964525451709858483e-01,6.812219670134014849e-05,5.616817798341834260e-05
3.152299250160867095e-01,7.130461439668384538e-05,5.915996864061023386e-05
3.340073048611874595e-01,7.448703209202754227e-05,6.215175929780210481e-05
3.527846847062882651e-01,7.766944978737123917e-05,6.514354995499398930e-05
3.715620645513890707e-01,8.565916140703530774e-05,6.813534061218587379e-05
3.903394443964898763e-01,9.693194248193284042e-05,7.112713126937775829e-05
4.091168242415906819e-01,1.082047235568303731e-04,7.411892192656964278e-05
4.278942040866914875e-01,1.231166041927995970e-04,7.711071258376152727e-05
4.466715839317922931e-01,1.597458355925541432e-04,1.016311065064786750e-04
4.654489637768930987e-01,1.655236716366765529e-04,1.306320537797034745e-04
4.842263436219939043e-01,1.713015076807989897e-04,1.476333112178597657e-04
5.030037234670947655e-01,1.770793437249214264e-04,1.729668019217354340e-04
5.217811033121955155e-01,1.828571797690438361e-04,2.023961693632234018e-04
5.405584831572962656e-01,1.886350158131662458e-04,2.163179378048854203e-04
5.593358630023971267e-01,1.944128518572886826e-04,2.302397062465475473e-04
5.781132428474978768e-01,2.116095065878438033e-04,2.563117953780174696e-04
5.968906226925987379e-01,2.669169904106160045e-04,3.700190363218140688e-04
6.156680025376994880e-01,3.648351592001923484e-04,4.439234519972170916e-04
6.344453823828003491e-01,4.474794568002103180e-04,4.859461874426534793e-04
6.532227622279010992e-01,4.935254744203942208e-04,5.480498447562469387e-04
6.720001420730019603e-01,5.871296726360284010e-04,5.870126265137250512e-04
6.907775219181027104e-01,6.255621095127385841e-04,6.768094478647537510e-04
7.095549017632035715e-01,7.602770207202268161e-04,6.999309607576078857e-04
7.283322816083043216e-01,8.164908025410159672e-04,7.720252067965510971e-04
7.471096614534050717e-01,9.050425271395287500e-04,1.026620010596646830e-03
7.658870412985059328e-01,1.018652926701590564e-03,1.087181558710390234e-03
7.846644211436066829e-01,1.126628530463180287e-03,1.205320696226223117e-03
8.034418009887075440e-01,1.287678311986810735e-03,1.252023728682276306e-03
8.222191808338082941e-01,1.341542178228905847e-03,1.370254973910749793e-03
8.409965606789091552e-01,1.491477089066192523e-03,1.453227500719432791e-03
8.597739405240099053e-01,1.708489906915443453e-03,1.698935489069962421e-03
8.785513203691107664e-01,1.897267655788508357e-03,1.905770319984544927e-03
8.973287002142115165e-01,2.156900017696327700e-03,1.973311194661347533e-03
9.161060800593123776e-01,2.393029675205223406e-03,2.236273325565404056e-03
9.348834599044131277e-01,2.592813675485564420e-03,2.559657809663551387e-03
9.536608397495139888e-01,2.817079716805577679e-03,2.868817467974714604e-03
9.724382195946147389e-01,3.250345022190079172e-03,3.088012792955660557e-03
9.912155994397156000e-01,3.536312294757324674e-03,3.406220644509253426e-03
1.009992979284816350e+00,4.081012683440397339e-03,3.767668722142799177e-03
1.028770359129917100e+00,4.466303714481400719e-03,4.097637334970650504e-03
1.047547738975017850e+00,4.985508203020044826e-03,4.569668189504543822e-03
1.066325118820118600e+00,5.295072872744633133e-03,5.159782238463955090e-03
1.085102498665219573e+00,5.844384487045539527e-03,5.583688263548748643e-03
1.103879878510320323e+00,6.284786035760338806e-03,6.225194418345905527e-03
1.122657258355421295e+00,6.969746675989978157e-03,6.823228805899894320e-03
1.141434638200522045e+00,7.691051388535923017e-03,7.269153236342177152e-03
1.160212018045622795e+00,8.008064724821037025e-03,7.952039315511978679e-03
1.178989397890723545e+00,8.520867024087674241e-03,8.710284301382487104e-03
1.197766777735824295e+00,9.228297328178055800e-03,9.676583560259409064e-03
1.216544157580925267e+00,9.989969518858570277e-03,1.048397440832059789e-02
1.235321537426026017e+00,1.057456185381597767e-02,1.143322871937973474e-02
1.254098917271126767e+00,1.135848897377790545e-02,1.232653622947724008e-02
1.272876297116227517e+00,1.214288627228259435e-02,1.317670578816964796e-02
1.291653676961328490e+00,1.270130904010532275e-02,1.393657617122203395e-02
1.310431056806429240e+00,1.348039354680586992e-02,1.480374599554266403e-02
1.329208436651529990e+00,1.464986098967337690e-02,1.599583751678464519e-02
1.347985816496630740e+00,1.576421843488431951e-02,1.739408521294782614e-02
1.366763196341731490e+00,1.687180629060406473e-02,1.843107611704681431e-02
1.385540576186832462e+00,1.883232576779020687e-02,1.978734460025840386e-02
1.404317956031933212e+00,1.992251524579389740e-02,2.119425410010083305e-02
1.423095335877033962e+00,2.123489013621913252e-02,2.280334491492031976e-02
1.441872715722134712e+00,2.250879795052715751e-02,2.414964910027794440e-02
1.460650095567235685e+00,2.414379029353984005e-02,2.545148724747507002e-02
1.479427475412336435e+00,2.546025277453476537e-02,2.673361833433227780e-02
1.498204855257437185e+00,2.705962717180571825e-02,2.827759618532552088e-02
1.516982235102537935e+00,2.883899717365836016e-02,2.972107327849171296e-02
1.535759614947638907e+00,3.030762129647029610e-02,3.172249232314704875e-02
1.554536994792739657e+00,3.238465453021632801e-02,3.364071171169993879e-02
1.573314374637840407e+00,3.441097313502537725e-02,3.575016570533627591e-02
1.592091754482941157e+00,3.634836196020826277e-02,3.789577312181306723e-02
1.610869134328042129e+00,3.858123499836475789e-02,4.035057036122042390e-02
1.629646514173142879e+00,4.104103975328995957e-02,4.315581654445715259e-02
1.648423894018243629e+00,4.331868136228954336e-02,4.539799052605213159e-02
1.667201273863344380e+00,4.565219706058162852e-02,4.836778530519462993e-02
1.685978653708445130e+00,4.823562698217136180e-02,5.072406323020518110e-02
1.704756033553546102e+00,5.078958940535647365e-02,5.354555427651667282e-02
1.723533413398646852e+00,5.336077612046039031e-02,5.629900225493351951e-02
1.742310793243747602e+00,5.615286969561830016e-02,6.011106109239083145e-02
1.761088173088848352e+00,5.932723092507398432e-02,6.325087427133312123e-02
1.779865552933949324e+00,6.233907751109749040e-02,6.622420255568012282e-02
1.798642932779050074e+00,6.557583796774155149e-02,6.990790358715617825e-02
1.817420312624150824e+00,6.843220411095760070e-02,7.300204019913636433e-02
1.836197692469251574e+00,7.181414871664715260e-02,7.696936580895194502e-02
1.854975072314352547e+00,7.516412882353472324e-02,8.037088725228755393e-02
1.873752452159453297e+00,7.856558026533434769e-02,8.378911650416609458e-02
1.892529832004554047e+00,8.269598525519526733e-02,8.712578860910220879e-02
1.911307211849654797e+00,8.656194557776816789e-02,9.098515202357752851e-02
1.930084591694755547e+00,9.049078754891368148e-02,9.537840181483694946e-02
1.948861971539856519e+00,9.419460698870467386e-02,9.933811182943802498e-02
1.967639351384957269e+00,9.863201113937282438e-02,1.036632637403203938e-01
1.986416731230058019e+00,1.025447898673790825e-01,1.076109081121422312e-01
2.005194111075158769e+00,1.075359363470776014e-01,1.118602060014863148e-01
2.023971490920259519e+00,1.125806849398081483e-01,1.167633426035922239e-01
2.042748870765360714e+00,1.179336634024824582e-01,1.219409924486700714e-01
2.061526250610461020e+00,1.231301625248779480e-01,1.275181555372952025e-01
2.080303630455562214e+00,1.279092277672589095e-01,1.324093126551679489e-01
2.099081010300662964e+00,1.318826752821466997e-01,1.373118139285695594e-01
2.117858390145763714e+00,1.366958443193544981e-01,1.429698109220391422e-01
2.136635769990864908e+00,1.419625924652228310e-01,1.484369292845276467e-01
2.155413149835965214e+00,1.467319315098652988e-01,1.541663232304521236e-01
2.174190529681066408e+00,1.520049684219524633e-01,1.597142663850049660e-01
2.192967909526166714e+00,1.575568161953672108e-01,1.662156438203080122e-01
2.211745289371267909e+00,1.629393993966861132e-01,1.721426265973920178e-01
2.230522669216368215e+00,1.689177046214495881e-01,1.788953100238246663e-01
2.249300049061469409e+00,1.748117980269050242e-01,1.840688730515595006e-01
2.268077428906569715e+00,1.803353524975100097e-01,1.906699435672898901e-01
2.286854808751670909e+00,1.862380307126703660e-01,1.973167080596019418e-01
2.305632188596772103e+00,1.928549988970801043e-01,2.038476578948985873e-01
2.324409568441872409e+00,1.993688735125430933e-01,2.096396716446070341e-01
2.343186948286973603e+00,2.049660500608969649e-01,2.165066990594191609e-01
2.361964328132073909e+00,2.108042412671385646e-01,2.227938526245517026e-01
2.380741707977175103e+00,2.183124540558486759e-01,2.293747086148495706e-01
2.399519087822275409e+00,2.258241813658112274e-01,2.352139429151240968e-01
2.418296467667376604e+00,2.322151151836809868e-01,2.412713729119096984e-01
2.437073847512476910e+00,2.383696055300287830e-01,2.470625417185379202e-01
2.455851227357578104e+00,2.466418928732177773e-01,2.543210178394731402e-01
2.474628607202679298e+00,2.532157250980248131e-01,2.612106857467910714e-01
2.493405987047779604e+00,2.601661236629083107e-01,2.682509163865409718e-01
2.512183366892880798e+00,2.671488331417087858e-01,2.762583058531229985e-01
2.530960746737981104e+00,2.754854537808674175e-01,2.832773748494619159e-01
2.549738126583082298e+00,2.828970280337474996e-01,2.900331608880521439e-01
2.568515506428182604e+00,2.902828739809772962e-01,2.976817943131860877e-01
2.587292886273283798e+00,2.977357619449185200e-01,3.048313052880601837e-01
2.606070266118384104e+00,3.057482123390595219e-01,3.116859163839911795e-01
2.624847645963485299e+00,3.132332092228634068e-01,3.198096525004138768e-01
2.643625025808586493e+00,3.212003662257109093e-01,3.284034765981890258e-01
2.662402405653686799e+00,3.288044159986416304e-01,3.362256811603056561e-01
2.681179785498787993e+00,3.358625664227590790e-01,3.448022807679775315e-01
2.699957165343888299e+00,3.430448143093189350e-01,3.519490324696941674e-01
2.718734545188989493e+00,3.510520215395940835e-01,3.609552123470958218e-01
2.737511925034089799e+00,3.584043043543699847e-01,3.678451707301467200e-01
2.756289304879190993e+00,3.659965392239815096e-01,3.754166654390794222e-01
2.775066684724292188e+00,3.735241004552293798e-01,3.830718281673400893e-01
2.793844064569392494e+00,3.812491727641355577e-01,3.910165699187033161e-01
2.812621444414493688e+00,3.885636507331045042e-01,3.991531569288110926e-01
2.831398824259593994e+00,3.975388991206179057e-01,4.067538936581234776e-01
2.850176204104695188e+00,4.055394966423006564e-01,4.141016931715354454e-01
2.868953583949795494e+00,4.125870025458528434e-01,4.225947876717924823e-01
2.887730963794896688e+00,4.201880154810734291e-01,4.295786191602412596e-01
2.906508343639996994e+00,4.265847792850421816e-01,4.377788095248965616e-01
2.925285723485098188e+00,4.342638943633510551e-01,4.450824267429971393e-01
2.944063103330199382e+00,4.423470161819509916e-01,4.525456643692774561e-01
2.962840483175299688e+00,4.504340799771474613e-01,4.597771196371470692e-01
2.981617863020400883e+00,4.584138312248168812e-01,4.666622785449036082e-01
3.000395242865501189e+00,4.666146668413089227e-01,4.736478018542171764e-01
3.019172622710602383e+00,4.748582799299932433e-01,4.806468616795259163e-01
3.037950002555702689e+00,4.824543672369711045e-01,4.883900871912723041e-01
3.056727382400803883e+00,4.907961445000971201e-01,4.959218484090595069e-01
3.075504762245904189e+00,4.986695613567850849e-01,5.035981492410535054e-01
3.094282142091005383e+00,5.055285265438969056e-01,5.109587397294617084e-01
3.113059521936106577e+00,5.133557312941208206e-01,5.184836235805964089e-01
3.131836901781206883e+00,5.200467305221828651e-01,5.255290386800512970e-01
3.150614281626308077e+00,5.268314001089144938e-01,5.316027719422954378e-01
3.169391661471408383e+00,5.335803248378295782e-01,5.385101550380604341e-01
3.188169041316509578e+00,5.399562408066893582e-01,5.459141222755536926e-01
3.206946421161609884e+00,5.462225151332800177e-01,5.526897709014617632e-01
3.225723801006711078e+00,5.533031449311425209e-01,5.600978700655190323e-01
3.244501180851811384e+00,5.604265033256530248e-01,5.663356522810614191e-01
3.263278560696912578e+00,5.679720983927345479e-01,5.736255617647931793e-01
3.282055940542013772e+00,5.749266348894606082e-01,5.809028488630197939e-01
3.300833320387114078e+00,5.813807030355947481e-01,5.878965266948125157e-01
3.319610700232215272e+00,5.873167851072274015e-01,5.946207638475456969e-01
3.338388080077315578e+00,5.938472941656360859e-01,6.011094728726393832e-01
3.357165459922416773e+00,6.003953332331284365e-01,6.066457359798508309e-01
3.375942839767517079e+00,6.066665682974343721e-01,6.119314577900615282e-01
3.394720219612618273e+00,6.126614097999895092e-01,6.180031856516703392e-01
3.413497599457719467e+00,6.186724300610813021e-01,6.246006800835948169e-01
3.432274979302819773e+00,6.242774559781842925e-01,6.314458601770709389e-01
3.451052359147920967e+00,6.300507540281716778e-01,6.367944807139706009e-01
3.469829738993021273e+00,6.371562818596868683e-01,6.435347043265930989e-01
3.488607118838122467e+00,6.435383781451275986e-01,6.502508918614026134e-01
3.507384498683222773e+00,6.494763650355435125e-01,6.569462727736832264e-01
3.526161878528323967e+00,6.556536164287601887e-01,6.624599547328344773e-01
3.544939258373424273e+00,6.617363053014437835e-01,6.681101773948766587e-01
3.563716638218525468e+00,6.675487973363967154e-01,6.732677728150168184e-01
3.582494018063626662e+00,6.727702581653844938e-01,6.786840196188503871e-01
3.601271397908726968e+00,6.784410907857959527e-01,6.835327441380759650e-01
3.620048777753828162e+00,6.841875994776390746e-01,6.884118508437041539e-01
3.638826157598928468e+00,6.893645254185176707e-01,6.937666027218085674e-01
3.657603537444029662e+00,6.953550722908530268e-01,6.991545248944938118e-01
3.676380917289129968e+00,7.002451007483099232e-01,7.046411900421637453e-01
3.695158297134231162e+00,7.055396348475342361e-01,7.100665882157324305e-01
3.713935676979331468e+00,7.109822904363801710e-01,7.146808264966024726e-01
3.732713056824432662e+00,7.163289798823484489e-01,7.197448465492548575e-01
3.751490436669533857e+00,7.212591000717781808e-01,7.249018020910259485e-01
3.770267816514634163e+00,7.261520863469587139e-01,7.301067007731628644e-01
3.789045196359735357e+00,7.311707258462923908e-01,7.352985679552047626e-01
3.807822576204835663e+00,7.358781577901355453e-01,7.397439636395739537e-01
3.826599956049936857e+00,7.410514308198898892e-01,7.445185101932342286e-01
3.845377335895037163e+00,7.460317331869721347e-01,7.493114465226337062e-01
3.864154715740138357e+00,7.507703179709808161e-01,7.539071471538060232e-01
3.882932095585238663e+00,7.549690595516227454e-01,7.589433391329476475e-01
3.901709475430339857e+00,7.594307820052379476e-01,7.632824031583224089e-01
3.920486855275441052e+00,7.636064269616671396e-01,7.669968828292088592e-01
3.939264235120541358e+00,7.683620463018577817e-01,7.716409900473405470e-01
3.958041614965642552e+00,7.723004315924396623e-01,7.762358047467261546e-01
3.976818994810742858e+00,7.762433323816674280e-01,7.798979109531982701e-01
3.995596374655844052e+00,7.803160723730755421e-01,7.837515047565918325e-01
4.014373754500944358e+00,7.843727208288711061e-01,7.879552770297556519e-01
4.033151134346045552e+00,7.881017187776842015e-01,7.921876254216168034e-01
4.051928514191145858e+00,7.924114371357736664e-01,7.956137040267630134e-01
4.070705894036247052e+00,7.965193108090918850e-01,7.991166792850646905e-01
4.089483273881348246e+00,8.002192855545409156e-01,8.027831635799171917e-01
4.108260653726448552e+00,8.039064541441369727e-01,8.057550804535085209e-01
4.127038033571549747e+00,8.076792567512905974e-01,8.088405758910605092e-01
4.145815413416650941e+00,8.108910353303144802e-01,8.126060799317225136e-01
4.164592793261751247e+00,8.143996531010313511e-01,8.159089758727566810e-01
4.183370173106852441e+00,8.178243711780808223e-01,8.195141550803689556e-01
4.202147552951952747e+00,8.211124141179781954e-01,8.227425980746605472e-01
4.220924932797053941e+00,8.246057055139000003e-01,8.257984419996741154e-01
4.239702312642154247e+00,8.278520424169110159e-01,8.288915708948129124e-01
4.258479692487255441e+00,8.313469054821446269e-01,8.322035636517802759e-01
4.277257072332355747e+00,8.340379614186077539e-01,8.352306055883137459e-01
4.296034452177456942e+00,8.368068795599413745e-01,8.388040054579193328e-01
4.314811832022558136e+00,8.390600227011623113e-01,8.419701577325707786e-01
4.333589211867658442e+00,8.419960461173638944e-01,8.452553627262472391e-01
4.352366591712759636e+00,8.448170980595960389e-01,8.479083460208151068e-01
4.371143971557859942e+00,8.475585036147997853e-01,8.505338466033345313e-01
4.389921351402961136e+00,8.500867800906577454e-01,8.534478306968505956e-01
4.408698731248061442e+00,8.527797613095454698e-01,8.562458413109830246e-01
4.427476111093162636e+00,8.553230005804327574e-01,8.588930936808604200e-01
4.446253490938262942e+00,8.581732203114091906e-01,8.615153334856989753e-01
4.465030870783364136e+00,8.610634355821686903e-01,8.644181233799188568e-01
4.483808250628465331e+00,8.638947879480007863e-01,8.669981670409919738e-01
4.502585630473565637e+00,8.668956383195680626e-01,8.698049283467453874e-01
4.521363010318666831e+00,8.694340037945795796e-01,8.720045997888988820e-01
4.540140390163767137e+00,8.718353454785970902e-01,8.748204244611130775e-01
4.558917770008868331e+00,8.739156033615406161e-01,8.766981404907837616e-01
4.577695149853968637e+00,8.767803370174788169e-01,8.789462315266016734e-01
4.596472529699069831e+00,8.791396108561680967e-01,8.812187695526210174e-01
4.615249909544171025e+00,8.813384647563461405e-01,8.833726508471247962e-01
4.634027289389271331e+00,8.840041037108343769e-01,8.853710359684484610e-01
4.652804669234372525e+00,8.854657253630209279e-01,8.872095545925975379e-01
4.671582049079472831e+00,8.881821321994283203e-01,8.892966341640033967e-01
4.690359428924574026e+00,8.902583796295248098e-01,8.915302769679911421e-01
4.709136808769674332e+00,8.923764443976938132e-01,8.934670297654642157e-01
4.727914188614775526e+00,8.944422193278271926e-01,8.956759189969522028e-01
4.746691568459875832e+00,8.963939361047896792e-01,8.981096823614203029e-01
4.765468948304977026e+00,8.989502281450260091e-01,9.004585229944760405e-01
4.784246328150078220e+00,9.012331075059929475e-01,9.025639066612775041e-01
4.803023707995178526e+00,9.032136149099818656e-01,9.045219460414543056e-01
4.821801087840279720e+00,9.051909818161566479e-01,9.060012618882438140e-01
4.840578467685380026e+00,9.072071875713384470e-01,9.079318315033337861e-01
4.859355847530481221e+00,9.096401563054969941e-01,9.097988257317675131e-01
4.878133227375581527e+00,9.113973487623276970e-01,9.115249473624165155e-01
4.896910607220682721e+00,9.130428559549315093e-01,9.132918222134066566e-01
4.915687987065783027e+00,9.149301366007680514e-01,9.153335831129909561e-01
4.934465366910884221e+00,9.170339265718436828e-01,9.171634195472415652e-01
4.953242746755985415e+00,9.186954912963456454e-01,9.186881148865404523e-01
4.972020126601085721e+00,9.205857242263870699e-01,9.204845533713943428e-01
4.990797506446186915e+00,9.224054138650703560e-01,9.224072723283259778e-01
5.009574886291287221e+00,9.237818184847043090e-01,9.235972695011610556e-01
5.028352266136388415e+00,9.250385947669267361e-01,9.253330362515997942e-01
5.047129645981488721e+00,9.265742096326533561e-01,9.266942596482399264e-01
5.065907025826589916e+00,9.282471424617100286e-01,9.285776632493266680e-01
5.084684405671690222e+00,9.294053492594173127e-01,9.299887321161057763e-01
5.103461785516791416e+00,9.310706299088127302e-01,9.312452074349799602e-01
5.122239165361892610e+00,9.326353092775301334e-01,9.326927915857573526e-01
5.141016545206992916e+00,9.340104694051437617e-01,9.346929330424742499e-01
5.159793925052094110e+00,9.352621128656649629e-01,9.360805338135907983e-01
5.178571304897194416e+00,9.363655222894998742e-01,9.374378314269531387e-01
5.197348684742295610e+00,9.378713129879772126e-01,9.389756314146807670e-01
5.216126064587395916e+00,9.396003123252566480e-01,9.400563624694262543e-01
5.234903444432497110e+00,9.405974412393502959e-01,9.413153483021541312e-01
5.253680824277597416e+00,9.416406349644844687e-01,9.428264766725162893e-01
5.272458204122698611e+00,9.428563102008012953e-01,9.438952501190175370e-01
5.291235583967799805e+00,9.437479091537366305e-01,9.449772356112167149e-01
5.310012963812900111e+00,9.447721490847489356e-01,9.460493610084437233e-01
5.328790343658001305e+00,9.457381625497734978e-01,9.467496424945767153e-01
5.347567723503101611e+00,9.467094016487344055e-01,9.476663584541591412e-01
5.366345103348202805e+00,9.477510229740440106e-01,9.489447833006536825e-01
5.385122483193303111e+00,9.486700227875478619e-01,9.497473874187691845e-01
5.403899863038404305e+00,9.502067601699574206e-01,9.508760552748398709e-01
5.422677242883505500e+00,9.511381712163539115e-01,9.518783463055628946e-01
5.441454622728605806e+00,9.522416051232471812e-01,9.528986270849501006e-01
5.460232002573707000e+00,9.530659173690816388e-01,9.538331188855955212e-01
5.479009382418807306e+00,9.542998199559994399e-01,9.549987054813831033e-01
5.497786762263908500e+00,9.551638031850454569e-01,9.560930556223173893e-01
5.516564142109008806e+00,9.561784496260128385e-01,9.569906913817542993e-01
5.535341521954110000e+00,9.570970827816287496e-01,9.578688999942940319e-01
5.554118901799210306e+00,9.578472082145567112e-01,9.590263211027395540e-01
5.572896281644311500e+00,9.588195243280932534e-01,9.598484111931118168e-01
5.591673661489412694e+00,9.598838327352950950e-01,9.604132223720268646e-01
5.610451041334513000e+00,9.607587644446712316e-01,9.613327158796989291e-01
5.629228421179614195e+00,9.613308531317245054e-01,9.620808593018241872e-01
5.648005801024714501e+00,9.623090220779720871e-01,9.630604628813145274e-01
5.666783180869815695e+00,9.632247676515292012e-01,9.637020708146786241e-01
5.685560560714916001e+00,9.638550769219598191e-01,9.643491181084898889e-01
5.704337940560017195e+00,9.645064673912349118e-01,9.653978989457222548e-01
5.723115320405117501e+00,9.653533600852836072e-01,9.662317595461213937e-01
5.741892700250218695e+00,9.660078830701716024e-01,9.670952749771229984e-01
5.760670080095319889e+00,9.665411109793480282e-01,9.678181053760008812e-01
5.779447459940420195e+00,9.671385975341932895e-01,9.688250792555439528e-01
5.798224839785521390e+00,9.677704428293987249e-01,9.692355140539520297e-01
5.817002219630621696e+00,9.686831435525108391e-01,9.696647105239468711e-01
5.835779599475722890e+00,9.693411538903499158e-01,9.705071129715564515e-01
5.854556979320823196e+00,9.701042004636759586e-01,9.711574152419872874e-01
5.873334359165924390e+00,9.704180377588873530e-01,9.716045920336522368e-01
5.892111739011024696e+00,9.709592934250156349e-01,9.721354697127577715e-01
5.910889118856125890e+00,9.719877373381732300e-01,9.725851321679390704e-01
5.929666498701227084e+00,9.725770013565684380e-01,9.733766638688504669e-01
5.948443878546327390e+00,9.729495454797465470e-01,9.737544238691719922e-01
5.967221258391428584e+00,9.735254738139139663e-01,9.743240405790334346e-01
5.985998638236528890e+00,9.741653043608275997e-01,9.750586695343349541e-01
6.004776018081630085e+00,9.747355841392234543e-01,9.755501022559255331e-01
6.023553397926730391e+00,9.754476157466456243e-01,9.762496117028431897e-01
6.042330777771831585e+00,9.762007709221185436e-01,9.767485854858904970e-01
6.061108157616932779e+00,9.765321502312215296e-01,9.772946315468348244e-01
6.079885537462033085e+00,9.772003522812416909e-01,9.777749849240262581e-01
6.098662917307134279e+00,9.776921659602941794e-01,9.785230475188260169e-01
6.117440297152234585e+00,9.782568390496042543e-01,9.790639214541141389e-01
6.136217676997335779e+00,9.787091363142205180e-01,9.794504026528008112e-01
6.154995056842436085e+00,9.794097219224283668e-01,9.798663907737159562e-01
6.173772436687537279e+00,9.799963672643157153e-01,9.804342393122392751e-01
6.192549816532637585e+00,9.804482216000131034e-01,9.809476529471355954e-01
6.211327196377738780e+00,9.811566974013089526e-01,9.814645260242393920e-01
6.230104576222839974e+00,9.816161431413038541e-01,9.820880227150302622e-01
6.248881956067940280e+00,9.819913175508939718e-01,9.824449360044710255e-01
6.267659335913041474e+00,9.823396536466809659e-01,9.827374637113522882e-01
6.286436715758141780e+00,9.826615977298620574e-01,9.832553545905160508e-01
6.305214095603242974e+00,9.831123811187522099e-01,9.836649448201117973e-01
6.323991475448343280e+00,9.836037296591392254e-01,9.841210269500825225e-01
6.342768855293444474e+00,9.841407155035380994e-01,9.843475236922515359e-01
6.361546235138544780e+00,9.845335961158601101e-01,9.848416184370406556e-01
6.380323614983645975e+00,9.849199348320589742e-01,9.851345031806686414e-01
6.399100994828747169e+00,9.852187655124486909e-01,9.853477873726812497e-01
6.417878374673847475e+00,9.857223814933211425e-01,9.857068757588667296e-01
6.436655754518948669e+00,9.864037580462270416e-01,9.862626794946988129e-01
6.455433134364048975e+00,9.866532455573520100e-01,9.866752635748615718e-01
6.474210514209150169e+00,9.870211298687443513e-01,9.871350771373963440e-01
6.492987894054250475e+00,9.873596602299542502e-01,9.873719346446252487e-01
6.511765273899351669e+00,9.878420669698928513e-01,9.877980376072170721e-01
6.530542653744451975e+00,9.882210506446110765e-01,9.883216332356365985e-01
6.549320033589553169e+00,9.884392875263972034e-01,9.888749695461245270e-01
6.568097413434654364e+00,9.889122088797719368e-01,9.891443446493906055e-01
6.586874793279754670e+00,9.892413612599029182e-01,9.894277461383172989e-01
6.605652173124855864e+00,9.897124227379577865e-01,9.895906909622271819e-01
6.624429552969956170e+00,9.900049140604043618e-01,9.898765569148092469e-01
6.643206932815057364e+00,9.902313177758612639e-01,9.901254402741911376e-01
6.661984312660157670e+00,9.905275997105087438e-01,9.904513045410265892e-01
6.680761692505258864e+00,9.907412785294286151e-01,9.906657331927647414e-01
6.699539072350360058e+00,9.908354463739278417e-01,9.908898351605897048e-01
6.718316452195460364e+00,9.910895581368908136e-01,9.911260670198980272e-01
6.737093832040561558e+00,9.913330176029128138e-01,9.913654329276055943e-01
6.755871211885661864e+00,9.915735431919436849e-01,9.915755273977617801e-01
6.774648591730763059e+00,9.917429185534328839e-01,9.918560134903853243e-01
6.793425971575863365e+00,9.918699458526875068e-01,9.922085126116707565e-01
6.812203351420964559e+00,9.919195764797923420e-01,9.925106701657123720e-01
6.830980731266064865e+00,9.921187113428098225e-01,9.926668853553384242e-01
6.849758111111166059e+00,9.923142381125764633e-01,9.929285661559891230e-01
6.868535490956267253e+00,9.925419022895941579e-01,9.933072127145236019e-01
6.887312870801367559e+00,9.926921905049250761e-01,9.935346642747309165e-01
6.906090250646468753e+00,9.929006985477725200e-01,9.938439943657154663e-01
6.924867630491569059e+00,9.933132114612758246e-01,9.939568018370623648e-01
6.943645010336670254e+00,9.935344499490433856e-01,9.941438408400126159e-01
6.962422390181770560e+00,9.937721664903051977e-01,9.942478253936951615e-01
6.981199770026871754e+00,9.940480381799484677e-01,9.943733986276643844e-01
6.999977149871972060e+00,9.941913729604987537e-01,9.945389927882718473e-01
7.018754529717073254e+00,9.943671587069989881e-01,9.946081414515631769e-01
7.037531909562174448e+00,9.945697310063620344e-01,9.947066541620194213e-01
7.056309289407274754e+00,9.947279418840648813e-01,9.949048417000242450e-01
7.075086669252375948e+00,9.948196085665260702e-01,9.951162284495499444e-01
7.093864049097476254e+00,9.948458268427108342e-01,9.952404072968071835e-01
7.112641428942577448e+00,9.948666683202311845e-01,9.954006752390648360e-01
7.131418808787677754e+00,9.950049018491993191e-01,9.954791951175550047e-01
7.150196188632778949e+00,9.952303521973395739e-01,9.955778117398371707e-01
7.168973568477879255e+00,9.953440314849280046e-01,9.957016595616150489e-01
7.187750948322980449e+00,9.954346106469457167e-01,9.959406295457293723e-01
7.206528328168081643e+00,9.955562327425778735e-01,9.961961650074203645e-01
7.225305708013181949e+00,9.957083082994026002e-01,9.963857201713082201e-01
7.244083087858283143e+00,9.959202781261854431e-01,9.964921521313907515e-01
7.262860467703383449e+00,9.960736278648536501e-01,9.966676208363561829e-01
7.281637847548484643e+00,9.963093110325040858e-01,9.968805944660303897e-01
7.300415227393584949e+00,9.964351205671819756e-01,9.971312692829229496e-01
7.319192607238686143e+00,9.965506811277257126e-01,9.971739209148394734e-01
7.337969987083786449e+00,9.966585581551574702e-01,9.972698687044058152e-01
7.356747366928887644e+00,9.966795692406251739e-01,9.973459582377078858e-01
7.375524746773988838e+00,9.967350973853847940e-01,9.973745524820284425e-01
7.394302126619089144e+00,9.968454418320784605e-01,9.974404869353430403e-01
7.413079506464190338e+00,9.969415472876944628e-01,9.975824026551047830e-01
7.431856886309290644e+00,9.970443676027322955e-01,9.976319714208002898e-01
7.450634266154391838e+00,9.971076222121568744e-01,9.976474699993806983e-01
7.469411645999492144e+00,9.972869917437204856e-01,9.976629685779611068e-01
7.488189025844593338e+00,9.973301141015192828e-01,9.977345797367926927e-01
7.506966405689694533e+00,9.973521450681563927e-01,9.977753324318971995e-01
7.525743785534794839e+00,9.975298547496225243e-01,9.978242208893132181e-01
7.544521165379896033e+00,9.976358127637662276e-01,9.978880461267758406e-01
7.563298545224996339e+00,9.976596737653716795e-01,9.979533107796967339e-01
7.582075925070097533e+00,9.977934989648645780e-01,9.980439951668169662e-01
7.600853304915197839e+00,9.978334665335815146e-01,9.981197364557656826e-01
7.619630684760299033e+00,9.978567420852539893e-01,9.982082720795220077e-01
7.638408064605399339e+00,9.979175404818815265e-01,9.982528126728567042e-01
7.657185444450500533e+00,9.979459285090724885e-01,9.983556642076117926e-01
7.675962824295601727e+00,9.979828387443905324e-01,9.983776929445982162e-01
7.694740204140702033e+00,9.981065331321710143e-01,9.984375762383873587e-01
7.713517583985803228e+00,9.981818224422974728e-01,9.984748237970951790e-01
7.732294963830903534e+00,9.983260225725275605e-01,9.984919379821822760e-01
7.751072343676004728e+00,9.984189859653807009e-01,9.985117894061580346e-01
7.769849723521105034e+00,9.985464754751076644e-01,9.985339359974331197e-01
7.788627103366206228e+00,9.985993262074803756e-01,9.985859247309474274e-01
7.807404483211306534e+00,9.986695000215212170e-01,9.986024673610104374e-01
7.826181863056407728e+00,9.987763192898305720e-01,9.986211569484781947e-01
7.844959242901508922e+00,9.988140307546400365e-01,9.986711844748554778e-01
7.863736622746609228e+00,9.989083144324001351e-01,9.987054361712405237e-01
7.882514002591710423e+00,9.989237060678157754e-01,9.987524878271734075e-01
7.901291382436810729e+00,9.989375516702274638e-01,9.989162102111859287e-01
7.920068762281911923e+00,9.989482493694190612e-01,9.989492218336236684e-01
7.938846142127012229e+00,9.989589470686107697e-01,9.989714348042347813e-01
7.957623521972113423e+00,9.989696447678024782e-01,9.989910256053005089e-01
7.976400901817213729e+00,9.989852036158637372e-01,9.990103463893117430e-01
7.995178281662314923e+00,9.990035109612261932e-01,9.990302353738982344e-01
8.013955661507415229e+00,9.990268520192163715e-01,9.990502143908256416e-01
8.032733041352516423e+00,9.990564598432700727e-01,9.990829974879535946e-01
8.051510421197617617e+00,9.990933100207033402e-01,9.991417039685903667e-01
8.070287801042717035e+00,9.991334309286381554e-01,9.991995290496368254e-01
8.089065180887818229e+00,9.991551827518477813e-01,9.992409846811016738e-01
8.107842560732919424e+00,9.992109304048675256e-01,9.992585683536602259e-01
8.126619940578020618e+00,9.992568514242587963e-01,9.992696873812796365e-01
8.145397320423121812e+00,9.992926071865435578e-01,9.992808064088990472e-01
8.164174700268223006e+00,9.993046547234019084e-01,9.993311681981043026e-01
8.182952080113322424e+00,9.993167022602603700e-01,9.993436914332087806e-01
8.201729459958423618e+00,9.993287497971187205e-01,9.993562146683133696e-01
8.220506839803524812e+00,9.993793579461358600e-01,9.993692099847727439e-01
8.239284219648626006e+00,9.993927456818586519e-01,9.993956469663365372e-01
8.258061599493725424e+00,9.994061334175814437e-01,9.994493840943948770e-01
8.276838979338826618e+00,9.994200607538433756e-01,9.994641998152031803e-01
8.295616359183927813e+00,9.994340644688461950e-01,9.994790155360114836e-01
8.314393739029029007e+00,9.994478902411247923e-01,9.994922047881671379e-01
8.333171118874130201e+00,9.994587568115601561e-01,9.995036154648089255e-01
8.351948498719229619e+00,9.994696233819955200e-01,9.995150261414507131e-01
8.370725878564330813e+00,9.994804899524308839e-01,9.995272587006005516e-01
8.389503258409432007e+00,9.995240161592480188e-01,9.996462468063630480e-01
8.408280638254533201e+00,9.995432046483596622e-01,9.996656442823551592e-01
8.427058018099632619e+00,9.995606135394169423e-01,9.996847379526681010e-01
8.445835397944733813e+00,9.995973647027656117e-01,9.996974785398442531e-01
8.464612777789835008e+00,9.996132261182971712e-01,9.997102191270202942e-01
8.483390157634936202e+00,9.996229590863768832e-01,9.997229597141964463e-01
8.502167537480037396e+00,9.996326920544565953e-01,9.997647053476056422e-01
8.520944917325136814e+00,9.996424250225364183e-01,9.997869716850226185e-01
8.539722297170238008e+00,9.996684838061294931e-01,9.998278613154821803e-01
8.558499677015339202e+00,9.996906150679756298e-01,9.998459134098393042e-01
8.577277056860440396e+00,9.997036904211552555e-01,9.998505219832627411e-01
8.596054436705539814e+00,9.997167657743348812e-01,9.998551305566861780e-01
8.614831816550641008e+00,9.997285542264103819e-01,9.998597391301096149e-01
8.633609196395742202e+00,9.997389174306258175e-01,9.998643477035330518e-01
8.652386576240843397e+00,9.997492806348412531e-01,9.998689562769564887e-01
8.671163956085944591e+00,9.997596438390566886e-01,9.998735648503799256e-01
8.689941335931044009e+00,9.997695091388939526e-01,9.998781734238033625e-01
8.708718715776145203e+00,9.997791234122753723e-01,9.998824450198097180e-01
8.727496095621246397e+00,9.997887376856566810e-01,9.998857840983942369e-01
8.746273475466347591e+00,9.997983519590381007e-01,9.998891231769787558e-01
8.765050855311447009e+00,9.998063425715748576e-01,9.998924622555631636e-01
8.783828235156548203e+00,9.998130490396246461e-01,9.998958013341476825e-01
8.802605615001649397e+00,9.998197555076745457e-01,9.998991404127320903e-01
8.821382994846750591e+00,9.998264619757244454e-01,9.999024794913166092e-01
8.840160374691851786e+00,9.998331684437742339e-01,9.999058185699011281e-01
8.858937754536951203e+00,9.998398749118241335e-01,9.999091576484855359e-01
8.877715134382052398e+00,9.998452904162692390e-01,9.999124967270700548e-01
8.896492514227153592e+00,9.998500742645307637e-01,9.999158358056545737e-01
8.915269894072254786e+00,9.998548581127921775e-01,9.999191748842389815e-01
8.934047273917354204e+00,9.998596419610537023e-01,9.999225014764540065e-01
8.952824653762455398e+00,9.998644258093152271e-01,9.999258122855083641e-01
8.971602033607556592e+00,9.998692096575767518e-01,9.999291230945627218e-01
8.990379413452657786e+00,9.998739935058382766e-01,9.999324339036171905e-01
9.009156793297758981e+00,9.998787773540998014e-01,9.999357447126715481e-01
9.027934173142858398e+00,9.998837148541788178e-01,9.999390555217259058e-01
9.046711552987959593e+00,9.998888657644064981e-01,9.999423663307803745e-01
9.065488932833060787e+00,9.998940166746341784e-01,9.999456771398347321e-01
9.084266312678161981e+00,9.998991675848619698e-01,9.999489879488890898e-01
9.103043692523263175e+00,9.999043184950896501e-01,9.999522987579435584e-01
9.121821072368362593e+00,9.999094694053174415e-01,9.999556095669979161e-01
9.140598452213463787e+00,9.999146203155451218e-01,9.999589203760522738e-01
9.159375832058564981e+00,9.999197712257729131e-01,9.999620846296177756e-01
9.178153211903666175e+00,9.999243707650249391e-01,9.999651119548867984e-01
9.196930591748765593e+00,9.999287902679813156e-01,9.999681392801558211e-01
9.215707971593866787e+00,9.999332097709376921e-01,9.999711666054248438e-01
9.234485351438967982e+00,9.999376292738939576e-01,9.999741939306938665e-01
9.253262731284069176e+00,9.999420487768503341e-01,9.999772212559628892e-01
9.272040111129170370e+00,9.999464682798065995e-01,9.999802485812319119e-01
9.290817490974269788e+00,9.999508877827629760e-01,9.999832759065009347e-01
9.309594870819370982e+00,9.999553072857193525e-01,9.999863032317698464e-01
9.328372250664472176e+00,9.999597267886756180e-01,9.999893305570388691e-01
9.347149630509573370e+00,9.999641925933296926e-01,9.999923578823078918e-01
9.365927010354672788e+00,9.999686685191635505e-01,9.999953852075769145e-01
9.384704390199773982e+00,9.999731444449972972e-01,9.999984125328459372e-01
9.403481770044875176e+00,9.999776203708310440e-01,1.000000000000000000e+00
9.422259149889976371e+00,9.999820962966649018e-01,1.000000000000000000e+00
9.441036529735077565e+00,9.999865722224986486e-01,1.000000000000000000e+00
9.459813909580176983e+00,9.999910481483323954e-01,1.000000000000000000e+00
9.478591289425278177e+00,9.999955240741662532e-01,1.000000000000000000e+00
9.497368669270379371e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/example_performance_coordinated_das.csv <==
x,ul,dl
0.000000000000000000e+00,1.579217497729874786e-04,1.579217497729874786e-04
1.840515716261119719e-02,2.520580090300884629e-04,2.478415413003718770e-04
3.681031432522239438e-02,3.895580125041359911e-04,4.766442375679761680e-04
5.521547148783359504e-02,5.496569444270350954e-04,5.047533494700086332e-04
7.362062865044478877e-02,7.606863653777048723e-04,6.543824129320079336e-04
9.202578581305598249e-02,8.801965537722425533e-04,7.743944773600942421e-04
1.104309429756671901e-01,9.030498046231127734e-04,9.294144680717968598e-04
1.288361001382783699e-01,9.354632569739370143e-04,1.213531350878015126e-03
1.472412573008895775e-01,1.201149788653212711e-03,1.358152723296874058e-03
1.656464144635007851e-01,1.417120708835182619e-03,1.563554580033172086e-03
1.840515716261119650e-01,1.568047380727660917e-03,2.117512537797752292e-03
2.024567287887231726e-01,1.655415526292776211e-03,2.468360739288434462e-03
2.208618859513343802e-01,1.914425186489161334e-03,2.886259920374253767e-03
2.392670431139455600e-01,2.107010809303341663e-03,3.383848671656382919e-03
2.576722002765567399e-01,2.426634895546021884e-03,3.844173564790151053e-03
2.760773574391679475e-01,2.901008573432834695e-03,4.292040609855990799e-03
2.944825146017791551e-01,3.372250259417172019e-03,4.605144933381207645e-03
3.128876717643903627e-01,3.895144111450303537e-03,5.448647294503341891e-03
3.312928289270015703e-01,4.475900329467839833e-03,6.010544482991846647e-03
3.496979860896127223e-01,5.269451192768571587e-03,7.067887890263826328e-03
3.681031432522239299e-01,5.789430910530587483e-03,7.778917646727244450e-03
3.865083004148351375e-01,6.408978618110596631e-03,8.455486322197600102e-03
4.049134575774463451e-01,7.112559128027620692e-03,9.092246514128855817e-03
4.233186147400575527e-01,7.731478719234009984e-03,1.008438206534156140e-02
4.417237719026687603e-01,8.606368462881437698e-03,1.125828560236528768e-02
4.601289290652799124e-01,9.264939607114105330e-03,1.235515260031093063e-02
4.785340862278911200e-01,1.024568423482809763e-02,1.367706046482080294e-02
4.969392433905023276e-01,1.123401108785973893e-02,1.460492578471462091e-02
5.153444005531134797e-01,1.213513432263381431e-02,1.560066807706954155e-02
5.337495577157247428e-01,1.287120884590848245e-02,1.686147592567233816e-02
5.521547148783358949e-01,1.410115534575572850e-02,1.801958438063850157e-02
5.705598720409471580e-01,1.498784661663819968e-02,1.942644694976378844e-02
5.889650292035583101e-01,1.653415402244817062e-02,2.082150116948195198e-02
6.073701863661694622e-01,1.775253614910526218e-02,2.235525232492381609e-02
6.257753435287807253e-01,1.896760742143903389e-02,2.368829860038858259e-02
6.441805006913918774e-01,2.042907737283098171e-02,2.579127544102096520e-02
6.625856578540031405e-01,2.192230623302365497e-02,2.761703466072899446e-02
6.809908150166142926e-01,2.359702136800489666e-02,2.978272884943160628e-02
6.993959721792254447e-01,2.507027946082157274e-02,3.129794725340217382e-02
7.178011293418367078e-01,2.681596478251253163e-02,3.329865217544484418e-02
7.362062865044478599e-01,2.844268590195814933e-02,3.519746915535684750e-02
7.546114436670591230e-01,3.008761418042421587e-02,3.712105209149573620e-02
7.730166008296702751e-01,3.212754078933823670e-02,3.897200729069252856e-02
7.914217579922814272e-01,3.383201874917057123e-02,4.085956168911433761e-02
8.098269151548926903e-01,3.659679121318916428e-02,4.252015733629727068e-02
8.282320723175038424e-01,3.844692119201524594e-02,4.492275278917232800e-02
8.466372294801151055e-01,4.032702747518303321e-02,4.714067244003073559e-02
8.650423866427262576e-01,4.224812525934129592e-02,4.948353551582825721e-02
8.834475438053375207e-01,4.436659637295727737e-02,5.249636135382693830e-02
9.018527009679486728e-01,4.612424816065057581e-02,5.497911025555623360e-02
9.202578581305598249e-01,4.816620998796717484e-02,5.791891525003033114e-02
9.386630152931710880e-01,5.008000208525517638e-02,6.058695268118159671e-02
9.570681724557822401e-01,5.210827411958018907e-02,6.278790362778743916e-02
9.754733296183935032e-01,5.481401038319782398e-02,6.595663309307873978e-02
9.938784867810046553e-01,5.725196383777302056e-02,6.872044326653194146e-02
1.012283643943615807e+00,5.987030451651346313e-02,7.145761506455078349e-02
1.030688801106226959e+00,6.304579768207664581e-02,7.430221696898819950e-02
1.049093958268838334e+00,6.573482928474526366e-02,7.759359406314508822e-02
1.067499115431449486e+00,6.855356982711881264e-02,8.074021733735180228e-02
1.085904272594060638e+00,7.109913151912405915e-02,8.384501776617185598e-02
1.104309429756671790e+00,7.443603218002319000e-02,8.729518787933887580e-02
1.122714586919282942e+00,7.700599350103884411e-02,9.056698468268047086e-02
1.141119744081894316e+00,8.071867968826484940e-02,9.419351709383443072e-02
1.159524901244505468e+00,8.380348236372048287e-02,9.733536865204378552e-02
1.177930058407116620e+00,8.750085821302644451e-02,9.999115070076902700e-02
1.196335215569727772e+00,9.059179070837806991e-02,1.026957743046918031e-01
1.214740372732338924e+00,9.368070142637184572e-02,1.065368069318938654e-01
1.233145529894950299e+00,9.628311135033620904e-02,1.092613758409603786e-01
1.251550687057561451e+00,9.948412999661503109e-02,1.132613490785667892e-01
1.269955844220172603e+00,1.030808222516395034e-01,1.172433661256093718e-01
1.288361001382783755e+00,1.063189468235817281e-01,1.209384643338928533e-01
1.306766158545394907e+00,1.100915320502624528e-01,1.245455011302949860e-01
1.325171315708006281e+00,1.136644870695098924e-01,1.280167761272568150e-01
1.343576472870617433e+00,1.175311466775694480e-01,1.322374152270031633e-01
1.361981630033228585e+00,1.216971716897073674e-01,1.357994325488173781e-01
1.380386787195839737e+00,1.256998623034072393e-01,1.397042151332978377e-01
1.398791944358450889e+00,1.298371855887183735e-01,1.440052906827168078e-01
1.417197101521062264e+00,1.339290224702665566e-01,1.482843338936690736e-01
1.435602258683673416e+00,1.386739529254850389e-01,1.527633493949719923e-01
1.454007415846284568e+00,1.430121369242094431e-01,1.570293702340037900e-01
1.472412573008895720e+00,1.474757067850298031e-01,1.617088275911508777e-01
1.490817730171506872e+00,1.514151352141824280e-01,1.664369847968119043e-01
1.509222887334118246e+00,1.559531261267947944e-01,1.712781584588849992e-01
1.527628044496729398e+00,1.603620244394809990e-01,1.767999764801237161e-01
1.546033201659340550e+00,1.651794576586497754e-01,1.817959510001575241e-01
1.564438358821951702e+00,1.693705826780170232e-01,1.872900908048369395e-01
1.582843515984562854e+00,1.743711830527962803e-01,1.915998716000058832e-01
1.601248673147174229e+00,1.789955287807218909e-01,1.964831455372955948e-01
1.619653830309785381e+00,1.843847649077182405e-01,2.012659122268262435e-01
1.638058987472396533e+00,1.904131117479292146e-01,2.065627618494531026e-01
1.656464144635007685e+00,1.955252085350138724e-01,2.117516433533659093e-01
1.674869301797618837e+00,2.005117918575933800e-01,2.165221908240033688e-01
1.693274458960230211e+00,2.050859403249255253e-01,2.219332314389509397e-01
1.711679616122841363e+00,2.099190022823199386e-01,2.277261510432709857e-01
1.730084773285452515e+00,2.158105287436823949e-01,2.326837708501633128e-01
1.748489930448063667e+00,2.211906988956601761e-01,2.378921524965655621e-01
1.766895087610675041e+00,2.267385113610751179e-01,2.429341102305290767e-01
1.785300244773286193e+00,2.317796527606834078e-01,2.477212139469728847e-01
1.803705401935897346e+00,2.377818052272480109e-01,2.529160415316834554e-01
1.822110559098508498e+00,2.432123170500498366e-01,2.585567075378701896e-01
1.840515716261119650e+00,2.486770772749838376e-01,2.632466083231865261e-01
1.858920873423731024e+00,2.535599875720401797e-01,2.688686229008394601e-01
1.877326030586342176e+00,2.588723465924325784e-01,2.743946666743078411e-01
1.895731187748953328e+00,2.645208708656650587e-01,2.796144143484590727e-01
1.914136344911564480e+00,2.711442293361325806e-01,2.848642347593832724e-01
1.932541502074175632e+00,2.760833919495070399e-01,2.898870966843167252e-01
1.950946659236787006e+00,2.814549886104854570e-01,2.964291958198371768e-01
1.969351816399398158e+00,2.872588957500437634e-01,3.023092717529473616e-01
1.987756973562009311e+00,2.930194216978285748e-01,3.084504592325237882e-01
2.006162130724620685e+00,2.984003681075587111e-01,3.140793418457456521e-01
2.024567287887231615e+00,3.048333250699387653e-01,3.187975880295134679e-01
2.042972445049842989e+00,3.120429385997605110e-01,3.242079341269909487e-01
2.061377602212453919e+00,3.183953435705109136e-01,3.299500460070109997e-01
2.079782759375065293e+00,3.239935240198204003e-01,3.355305493172289766e-01
2.098187916537676667e+00,3.291682096384502265e-01,3.413767460571414669e-01
2.116593073700287597e+00,3.354191571248035242e-01,3.472525125783381128e-01
2.134998230862898971e+00,3.407964807862293721e-01,3.529641871555296295e-01
2.153403388025509901e+00,3.470427715762772203e-01,3.586691079686001316e-01
2.171808545188121276e+00,3.535055331798668266e-01,3.638154263295547697e-01
2.190213702350732650e+00,3.598338876339362558e-01,3.693755155569816151e-01
2.208618859513343580e+00,3.661407787377030099e-01,3.752773065435894284e-01
2.227024016675954954e+00,3.715077702356623934e-01,3.805066728616668392e-01
2.245429173838565884e+00,3.781774531766562419e-01,3.869495258992208253e-01
2.263834331001177258e+00,3.836862087115540665e-01,3.924507165429287348e-01
2.282239488163788632e+00,3.892968911948380129e-01,3.977988489051173526e-01
2.300644645326399562e+00,3.952596144211608653e-01,4.032859941117006852e-01
2.319049802489010936e+00,4.014847425696440597e-01,4.100434668489548184e-01
2.337454959651621866e+00,4.071634064046136259e-01,4.167766995038893474e-01
2.355860116814233240e+00,4.132096024032508863e-01,4.220077706354129488e-01
2.374265273976844615e+00,4.192208280115915509e-01,4.284938960700367394e-01
2.392670431139455545e+00,4.258907945344043156e-01,4.344903197097363390e-01
2.411075588302066919e+00,4.323357439705749483e-01,4.401870841547166346e-01
2.429480745464677849e+00,4.383144319735498562e-01,4.470055119028426005e-01
2.447885902627289223e+00,4.443777480954981818e-01,4.525584610571811717e-01
2.466291059789900597e+00,4.516168170630342482e-01,4.577703081878392033e-01
2.484696216952511527e+00,4.584616882595551890e-01,4.644895202834930514e-01
2.503101374115122901e+00,4.641031077885531819e-01,4.712124654231927834e-01
2.521506531277733831e+00,4.702459195001702508e-01,4.768436783770516607e-01
2.539911688440345205e+00,4.763076430574943454e-01,4.833103817099568267e-01
2.558316845602956580e+00,4.817432308246666905e-01,4.891399364297768781e-01
2.576722002765567510e+00,4.876917206412837436e-01,4.952711338901486515e-01
2.595127159928178884e+00,4.939130011797674968e-01,5.014969925810831564e-01
2.613532317090789814e+00,4.996812253880819066e-01,5.071405735903881107e-01
2.631937474253401188e+00,5.065035003883278097e-01,5.132687491731539042e-01
2.650342631416012562e+00,5.128307739350185246e-01,5.191179570915132047e-01
2.668747788578623492e+00,5.195486429415560048e-01,5.244034516047242356e-01
2.687152945741234866e+00,5.249875186292203288e-01,5.295918836636692717e-01
2.705558102903845796e+00,5.308983045456309169e-01,5.352023059430286445e-01
2.723963260066457170e+00,5.369166958072911777e-01,5.401412504073508369e-01
2.742368417229068545e+00,5.420201078419105700e-01,5.459204543421604106e-01
2.760773574391679475e+00,5.477844251164566414e-01,5.508101972816571434e-01
2.779178731554290849e+00,5.542805650570055143e-01,5.575962832910047462e-01
2.797583888716901779e+00,5.601086139990477664e-01,5.636839972041173263e-01
2.815989045879513153e+00,5.663051631708014844e-01,5.688804465387413689e-01
2.834394203042124527e+00,5.719385888483654590e-01,5.747693230790432706e-01
2.852799360204735457e+00,5.768928386047642576e-01,5.804450801384843928e-01
2.871204517367346831e+00,5.831984040636800648e-01,5.860710916262614756e-01
2.889609674529957761e+00,5.885371150420001252e-01,5.907464654087133393e-01
2.908014831692569135e+00,5.939156682505045692e-01,5.955279863815848840e-01
2.926419988855180510e+00,5.996044551009427348e-01,6.017021520018442926e-01
2.944825146017791440e+00,6.045289772650331850e-01,6.066406408746172207e-01
2.963230303180402814e+00,6.097409899653724041e-01,6.119172127281939932e-01
2.981635460343013744e+00,6.154006621718580705e-01,6.172521944698078356e-01
3.000040617505625118e+00,6.213059926765600594e-01,6.228367953143865154e-01
3.018445774668236492e+00,6.266596580999246324e-01,6.280855679095505018e-01
3.036850931830847422e+00,6.323228883541665013e-01,6.331589346774607607e-01
3.055256088993458796e+00,6.377558426475423703e-01,6.380022247885698272e-01
3.073661246156069726e+00,6.426531955274747965e-01,6.436423774699315814e-01
3.092066403318681100e+00,6.475136082035685137e-01,6.484618162393900320e-01
3.110471560481292475e+00,6.518941089205799733e-01,6.531561566139068020e-01
3.128876717643903405e+00,6.572653816755215095e-01,6.577570390603519890e-01
3.147281874806514779e+00,6.625466747030943626e-01,6.623157501226318855e-01
3.165687031969125709e+00,6.675050543097946765e-01,6.670072046480266525e-01
3.184092189131737083e+00,6.722609365799792069e-01,6.724074614792729943e-01
3.202497346294348457e+00,6.767082226138111389e-01,6.767832229062953342e-01
3.220902503456959387e+00,6.812772074506950881e-01,6.823636669559256518e-01
3.239307660619570761e+00,6.862652880672360789e-01,6.870374036195832090e-01
3.257712817782181691e+00,6.901178691529279430e-01,6.916651524598161904e-01
3.276117974944793065e+00,6.948741500277739735e-01,6.957848534571913213e-01
3.294523132107404439e+00,6.999928716313829069e-01,7.006230704516098751e-01
3.312928289270015370e+00,7.042022706703066071e-01,7.052664396594692242e-01
3.331333446432626744e+00,7.083892430636897775e-01,7.101491452547469274e-01
3.349738603595237674e+00,7.127740956583965559e-01,7.143429753931355153e-01
3.368143760757849048e+00,7.173207985964781264e-01,7.189235368771548229e-01
3.386548917920460422e+00,7.211851067124056547e-01,7.237709211032518075e-01
3.404954075083071352e+00,7.251193149380790182e-01,7.283947738248381931e-01
3.423359232245682726e+00,7.287103398902458062e-01,7.326770787165748366e-01
3.441764389408293656e+00,7.328513503777172033e-01,7.363621216557489912e-01
3.460169546570905030e+00,7.367512267686667782e-01,7.403868655880976313e-01
3.478574703733516404e+00,7.409886749131254779e-01,7.439961247937377786e-01
3.496979860896127335e+00,7.445862428283510637e-01,7.485013729220715284e-01
3.515385018058738709e+00,7.484625999850764710e-01,7.529091099875296900e-01
3.533790175221350083e+00,7.526083152092611916e-01,7.559672120409519636e-01
3.552195332383961013e+00,7.564606000369827887e-01,7.599464371281648978e-01
3.570600489546572387e+00,7.607899402639926034e-01,7.641718612999119919e-01
3.589005646709183317e+00,7.644125120808611396e-01,7.680570813175077172e-01
3.607410803871794691e+00,7.681068468936809168e-01,7.722887409826592053e-01
3.625815961034406065e+00,7.720464753146421000e-01,7.757256440451179014e-01
3.644221118197016995e+00,7.756724643829979726e-01,7.791187495292835052e-01
3.662626275359628369e+00,7.797700651475744094e-01,7.827389777193232145e-01
3.681031432522239299e+00,7.835471587471850574e-01,7.862369079459542442e-01
3.699436589684850674e+00,7.873081425012811163e-01,7.896065767729051332e-01
3.717841746847462048e+00,7.913201553704602986e-01,7.935096352211744586e-01
3.736246904010072978e+00,7.943273205383570845e-01,7.969148662523443116e-01
3.754652061172684352e+00,7.980080552867685473e-01,7.999444114231124559e-01
3.773057218335295282e+00,8.017103951241213444e-01,8.037748634241946855e-01
3.791462375497906656e+00,8.049455367292558394e-01,8.066636313946329295e-01
3.809867532660518030e+00,8.079905297705578526e-01,8.095335431200852971e-01
3.828272689823128960e+00,8.108081340538851878e-01,8.123300538074839094e-01
3.846677846985740334e+00,8.136029340037189694e-01,8.154372405818058889e-01
3.865083004148351264e+00,8.168521982656364866e-01,8.188773715785331309e-01
3.883488161310962639e+00,8.200334728586513577e-01,8.220355714144654824e-01
3.901893318473574013e+00,8.234727368375176493e-01,8.247295529245673995e-01
3.920298475636184943e+00,8.268333239236621557e-01,8.274096224240560238e-01
3.938703632798796317e+00,8.298157963715877550e-01,8.306210241456227772e-01
3.957108789961407247e+00,8.326779791408877029e-01,8.341219560490177320e-01
3.975513947124018621e+00,8.355486360460578910e-01,8.368372803558102868e-01
3.993919104286629995e+00,8.382802949211624055e-01,8.395693981680720785e-01
4.012324261449241369e+00,8.408027003916968001e-01,8.424965171236480366e-01
4.030729418611851855e+00,8.435873532525183238e-01,8.451771646247854264e-01
4.049134575774463229e+00,8.459746518077714272e-01,8.479054873734823694e-01
4.067539732937074604e+00,8.489377563795655890e-01,8.507535168303053119e-01
4.085944890099685978e+00,8.513776071802863221e-01,8.535083267542256102e-01
4.104350047262297352e+00,8.536493220651617531e-01,8.561971539797288422e-01
4.122755204424907838e+00,8.563610406967940847e-01,8.583008042248494451e-01
4.141160361587519212e+00,8.587674585129043692e-01,8.614105287754248996e-01
4.159565518750130586e+00,8.615204584711627644e-01,8.636173459968115029e-01
4.177970675912741960e+00,8.635752471683129095e-01,8.662327178526894045e-01
4.196375833075353334e+00,8.657796276160530935e-01,8.692331883062272002e-01
4.214780990237963820e+00,8.683383574725458409e-01,8.714438455344563073e-01
4.233186147400575194e+00,8.705899598581170462e-01,8.740985270149890241e-01
4.251591304563186569e+00,8.725872143183047713e-01,8.761125396222503303e-01
4.269996461725797943e+00,8.753738862607431948e-01,8.784664345299408872e-01
4.288401618888409317e+00,8.778220453460555683e-01,8.805248154288758400e-01
4.306806776051019803e+00,8.798212639611737718e-01,8.827630720333453640e-01
4.325211933213631177e+00,8.824603076541278623e-01,8.844616773492580686e-01
4.343617090376242551e+00,8.847113533267049190e-01,8.865855147334652520e-01
4.362022247538853925e+00,8.871628688571114862e-01,8.886885577724110696e-01
4.380427404701465299e+00,8.891590284839769875e-01,8.906079005038776142e-01
4.398832561864075785e+00,8.909896461090972553e-01,8.925282246179094825e-01
4.417237719026687159e+00,8.933285666601931130e-01,8.946799369573003036e-01
4.435642876189298534e+00,8.950977501781552936e-01,8.964391703678683543e-01
4.454048033351909908e+00,8.970293357233510845e-01,8.982518359925455442e-01
4.472453190514521282e+00,8.990325318805432175e-01,8.999842683734733395e-01
4.490858347677131768e+00,9.006515849951914898e-01,9.017507137049893817e-01
4.509263504839743142e+00,9.025037297243984069e-01,9.032821302213323023e-01
4.527668662002354516e+00,9.044309124911504849e-01,9.051289973565870284e-01
4.546073819164965890e+00,9.060083367874187665e-01,9.067179911082146049e-01
4.564478976327577264e+00,9.078094375086290801e-01,9.081707584519571608e-01
4.582884133490187750e+00,9.094046735110506985e-01,9.103090517547802740e-01
4.601289290652799124e+00,9.109899304648159113e-01,9.120476361164235879e-01
4.619694447815410498e+00,9.125529714504920786e-01,9.135575379594683687e-01
4.638099604978021873e+00,9.139853138143285705e-01,9.154430808735832814e-01
4.656504762140633247e+00,9.156768064268194784e-01,9.170520229185533667e-01
4.674909919303243733e+00,9.174903103655851488e-01,9.182945787246614699e-01
4.693315076465855107e+00,9.193215756106877246e-01,9.199128323452052669e-01
4.711720233628466481e+00,9.207511608387084490e-01,9.209460461062933812e-01
4.730125390791077855e+00,9.220626508336970950e-01,9.224867812674166778e-01
4.748530547953689229e+00,9.235802532393968534e-01,9.243149167296659252e-01
4.766935705116299715e+00,9.250709266643738493e-01,9.258776506057911915e-01
4.785340862278911089e+00,9.264669186071738949e-01,9.271462187262565768e-01
4.803746019441522463e+00,9.277790230124037807e-01,9.282876919007531091e-01
4.822151176604133838e+00,9.289159993008292426e-01,9.296557894662809129e-01
4.840556333766745212e+00,9.301566170040516113e-01,9.308742510357348454e-01
4.858961490929355698e+00,9.311598962846594496e-01,9.325893970568031044e-01
4.877366648091967072e+00,9.323529798917967737e-01,9.340510335037768286e-01
4.895771805254578446e+00,9.338065165596621808e-01,9.354087450381969315e-01
4.914176962417189820e+00,9.347752884542576135e-01,9.368912933114107444e-01
4.932582119579801194e+00,9.363479172042185050e-01,9.378536526818357366e-01
4.950987276742411680e+00,9.378010980481575887e-01,9.388772312612981841e-01
4.969392433905023054e+00,9.389413292640859110e-01,9.404058494222633513e-01
4.987797591067634428e+00,9.399133195636375504e-01,9.418881660090018260e-01
5.006202748230245803e+00,9.410000640909476077e-01,9.428626364730821052e-01
5.024607905392857177e+00,9.421711858694772346e-01,9.440753103622130382e-01
5.043013062555467663e+00,9.434437870309086982e-01,9.449908030322939911e-01
5.061418219718079037e+00,9.444675020520099107e-01,9.464016932186578579e-01
5.079823376880690411e+00,9.454473578566465752e-01,9.475945473175870770e-01
5.098228534043301785e+00,9.468358355480055444e-01,9.484750383928182149e-01
5.116633691205913159e+00,9.479116477824851561e-01,9.495272664308002097e-01
5.135038848368523645e+00,9.488185839980106673e-01,9.506163769091873217e-01
5.153444005531135019e+00,9.496038904972901040e-01,9.516830615330179599e-01
5.171849162693746393e+00,9.506513767366471246e-01,9.528140838369866250e-01
5.190254319856357768e+00,9.517269686761847813e-01,9.540391766196658629e-01
5.208659477018969142e+00,9.526277617699907552e-01,9.545601634315502571e-01
5.227064634181579628e+00,9.535145845564020339e-01,9.555518547579743283e-01
5.245469791344191002e+00,9.544696020076048892e-01,9.568072647291140376e-01
5.263874948506802376e+00,9.553321732693348389e-01,9.576281959595879245e-01
5.282280105669413750e+00,9.565231789280274066e-01,9.581516446675016896e-01
5.300685262832025124e+00,9.578419765887736803e-01,9.588154079455165624e-01
5.319090419994635610e+00,9.588160256732758402e-01,9.601700111990419950e-01
5.337495577157246984e+00,9.596662224784907602e-01,9.609131691643904016e-01
5.355900734319858358e+00,9.603848198400698477e-01,9.618268907838477544e-01
5.374305891482469733e+00,9.611818099827836859e-01,9.625943378644175041e-01
5.392711048645081107e+00,9.618119187841909223e-01,9.635391496977383508e-01
5.411116205807691593e+00,9.626612295382962481e-01,9.642489708346896338e-01
5.429521362970302967e+00,9.634918740165674400e-01,9.653525079279633436e-01
5.447926520132914341e+00,9.642475872735356557e-01,9.660430436403945054e-01
5.466331677295525715e+00,9.646735882341992419e-01,9.667153013219460522e-01
5.484736834458137089e+00,9.653418370478785704e-01,9.672016129369401805e-01
5.503141991620747575e+00,9.661361777081597380e-01,9.677366344808014942e-01
5.521547148783358949e+00,9.667000105294381029e-01,9.684247333661214485e-01
5.539952305945970323e+00,9.674510705714773895e-01,9.690739259571505837e-01
5.558357463108581697e+00,9.679726215585258142e-01,9.697908465710927128e-01
5.576762620271193072e+00,9.685658515819858261e-01,9.702242034824930528e-01
5.595167777433803558e+00,9.692704628046255877e-01,9.710223254398081538e-01
5.613572934596414932e+00,9.698940911777899077e-01,9.717529292353782600e-01
5.631978091759026306e+00,9.703704917653924733e-01,9.721828960565497280e-01
5.650383248921637680e+00,9.710204743296397822e-01,9.727818191526518277e-01
5.668788406084249054e+00,9.715427346644897044e-01,9.731788293705094794e-01
5.687193563246859540e+00,9.722063556219403546e-01,9.736795838380873924e-01
5.705598720409470914e+00,9.730269214273374878e-01,9.744625556709137770e-01
5.724003877572082288e+00,9.734856132272277085e-01,9.749516547544482270e-01
5.742409034734693662e+00,9.741293173660703353e-01,9.755658643681638376e-01
5.760814191897305037e+00,9.747643377094252770e-01,9.758804182196298971e-01
5.779219349059915523e+00,9.753493963521525645e-01,9.761946977772660849e-01
5.797624506222526897e+00,9.758425208681036356e-01,9.766977688676998781e-01
5.816029663385138271e+00,9.764780892559270509e-01,9.773430816993389225e-01
5.834434820547749645e+00,9.769933282075243808e-01,9.779664690693854467e-01
5.852839977710361019e+00,9.773299110600623951e-01,9.783115900351323502e-01
5.871245134872971505e+00,9.779363921106916102e-01,9.784919854532421191e-01
5.889650292035582879e+00,9.784068696491241557e-01,9.787866386530624796e-01
5.908055449198194253e+00,9.789927100256874404e-01,9.793945270536174030e-01
5.926460606360805627e+00,9.796191857293021776e-01,9.797408501501411182e-01
5.944865763523417002e+00,9.799103299857798710e-01,9.802686329359427964e-01
5.963270920686027488e+00,9.804169386501585537e-01,9.807196260465361748e-01
5.981676077848638862e+00,9.807917469007323419e-01,9.812991969565778572e-01
6.000081235011250236e+00,9.811025771692547526e-01,9.817495245640758261e-01
6.018486392173861610e+00,9.816171958433635991e-01,9.820284872368387763e-01
6.036891549336472984e+00,9.819329436212043127e-01,9.826802545614257145e-01
6.055296706499083470e+00,9.821552233162530454e-01,9.832504905904562165e-01
6.073701863661694844e+00,9.824518679159042200e-01,9.836047688802773692e-01
6.092107020824306218e+00,9.831488916026625002e-01,9.842273350205346105e-01
6.110512177986917592e+00,9.835749616849105426e-01,9.845206358302150962e-01
6.128917335149528967e+00,9.838718799009099625e-01,9.848605312247906696e-01
6.147322492312139453e+00,9.844434295595581030e-01,9.852110051273891278e-01
6.165727649474750827e+00,9.849041025210082401e-01,9.856022775536706915e-01
6.184132806637362201e+00,9.851542859600620483e-01,9.861115390745984755e-01
6.202537963799973575e+00,9.854594484336762772e-01,9.864900855721061568e-01
6.220943120962584949e+00,9.859367446798841250e-01,9.868130098667942107e-01
6.239348278125195435e+00,9.865757300263841012e-01,9.872033106927076140e-01
6.257753435287806809e+00,9.869442120945515207e-01,9.876221738682516849e-01
6.276158592450418183e+00,9.873049892474522471e-01,9.879454856633724802e-01
6.294563749613029557e+00,9.876368613027315391e-01,9.883877174146721289e-01
6.312968906775640932e+00,9.881305552382300128e-01,9.888808205886132630e-01
6.331374063938251417e+00,9.884038799136980469e-01,9.891017401899145911e-01
6.349779221100862792e+00,9.886486663022748811e-01,9.893050637396928471e-01
6.368184378263474166e+00,9.891604776933115017e-01,9.894850078892075684e-01
6.386589535426085540e+00,9.894612004000487016e-01,9.896448226217406940e-01
6.404994692588696914e+00,9.896030216096322052e-01,9.899827301518809852e-01
6.423399849751307400e+00,9.898374968799623641e-01,9.902584859688545738e-01
6.441805006913918774e+00,9.900377403733029436e-01,9.905707678628533630e-01
6.460210164076530148e+00,9.902264358705497038e-01,9.908265091601881069e-01
6.478615321239141522e+00,9.905302446469247402e-01,9.910336418809511105e-01
6.497020478401752897e+00,9.907989939283613490e-01,9.914576874511740190e-01
6.515425635564363382e+00,9.909713443403246336e-01,9.916640229058087952e-01
6.533830792726974757e+00,9.912078735600459156e-01,9.920460913230221278e-01
6.552235949889586131e+00,9.915683168268291103e-01,9.921996115840445718e-01
6.570641107052197505e+00,9.918392471934309729e-01,9.925038540229303985e-01
6.589046264214808879e+00,9.921061895553032750e-01,9.927635526414859690e-01
6.607451421377419365e+00,9.922355090501595587e-01,9.929032299983949761e-01
6.625856578540030739e+00,9.924039829012085701e-01,9.929942746684573551e-01
6.644261735702642113e+00,9.924906056573953306e-01,9.931050114342299118e-01
6.662666892865253487e+00,9.927080460952424357e-01,9.933036288434783367e-01
6.681072050027864861e+00,9.927868861315505278e-01,9.935284560385846397e-01
6.699477207190475347e+00,9.929727091169189279e-01,9.937988456630744150e-01
6.717882364353086722e+00,9.930470285640888850e-01,9.939939005167668373e-01
6.736287521515698096e+00,9.932824816999571427e-01,9.941086478360330325e-01
6.754692678678309470e+00,9.933780990155118840e-01,9.942908151264316929e-01
6.773097835840920844e+00,9.937385383910862791e-01,9.946087353334628345e-01
6.791502993003531330e+00,9.939363095319782015e-01,9.947301177196206101e-01
6.809908150166142704e+00,9.939819365752131652e-01,9.949667395641981216e-01
6.828313307328754078e+00,9.941365043754614161e-01,9.951188371172962066e-01
6.846718464491365452e+00,9.944576261166473419e-01,9.953022262704903644e-01
6.865123621653976826e+00,9.946841128834894574e-01,9.953283380695878702e-01
6.883528778816587312e+00,9.948020103167091177e-01,9.954087002610632062e-01
6.901933935979198687e+00,9.949577674737728472e-01,9.956156176454041828e-01
6.920339093141810061e+00,9.950832863038140408e-01,9.957459153158878529e-01
6.938744250304421435e+00,9.952539432515439266e-01,9.957698009922821836e-01
6.957149407467032809e+00,9.955018492529804641e-01,9.959397391264296351e-01
6.975554564629643295e+00,9.956532552171004635e-01,9.960712154470252599e-01
6.993959721792254669e+00,9.957045521790003351e-01,9.961802812558629983e-01
7.012364878954866043e+00,9.958135528323267538e-01,9.964715308820015771e-01
7.030770036117477417e+00,9.959447130149503558e-01,9.965205814127061634e-01
7.049175193280088791e+00,9.960943340205369312e-01,9.965776279982604402e-01
7.067580350442700166e+00,9.961945641664436968e-01,9.966327310146134710e-01
7.085985507605310652e+00,9.962929147399759433e-01,9.967849054528564734e-01
7.104390664767922026e+00,9.963368201425085724e-01,9.969215621178671993e-01
7.122795821930533400e+00,9.964574781023421979e-01,9.970528625737005157e-01
7.141200979093144774e+00,9.965306673008282878e-01,9.971751225757902182e-01
7.159606136255756148e+00,9.966947524535157976e-01,9.972626685636760691e-01
7.178011293418366634e+00,9.968034615304174340e-01,9.973933523952837055e-01
7.196416450580978008e+00,9.968735738719944894e-01,9.975112200143188002e-01
7.214821607743589382e+00,9.969916876674992379e-01,9.976205331774268270e-01
7.233226764906200756e+00,9.970876865987828852e-01,9.977174374828265968e-01
7.251631922068812131e+00,9.971106057175016524e-01,9.977704654608022805e-01
7.270037079231422616e+00,9.971423227520014310e-01,9.977997797249501533e-01
7.288442236394033991e+00,9.972409071601697761e-01,9.978682242467610264e-01
7.306847393556645365e+00,9.973743401432593192e-01,9.978855450624111167e-01
7.325252550719256739e+00,9.974540300660722503e-01,9.979028658780613181e-01
7.343657707881868113e+00,9.976158125048742997e-01,9.979242479366128293e-01
7.362062865044478599e+00,9.977257804448267375e-01,9.979475941351775292e-01
7.380468022207089973e+00,9.978161430315389824e-01,9.980574546456210117e-01
7.398873179369701347e+00,9.979471869730782707e-01,9.981205215846362666e-01
7.417278336532312721e+00,9.979705548523971625e-01,9.981622689647324798e-01
7.435683493694924096e+00,9.980655596673801977e-01,9.982100524668080510e-01
7.454088650857534581e+00,9.981128584329220788e-01,9.982734999649199858e-01
7.472493808020145956e+00,9.982273028451063013e-01,9.983836887376759117e-01
7.490898965182757330e+00,9.982468671155076967e-01,9.984040332312763555e-01
7.509304122345368704e+00,9.982693846325856324e-01,9.984368212223680983e-01
7.527709279507980078e+00,9.983070066496370076e-01,9.984753090499253192e-01
7.546114436670590564e+00,9.984636611667113693e-01,9.984955946089011380e-01
7.564519593833201938e+00,9.985901599980296917e-01,9.985709069539907556e-01
7.582924750995813312e+00,9.986537393118823935e-01,9.987155425982503498e-01
7.601329908158424686e+00,9.987387166684360551e-01,9.987468818369069634e-01
7.619735065321036060e+00,9.987687372799380903e-01,9.987655936863036876e-01
7.638140222483646546e+00,9.988419064200704245e-01,9.987928691791212454e-01
7.656545379646257921e+00,9.988664515025924562e-01,9.988253472338081140e-01
7.674950536808869295e+00,9.988795641876885290e-01,9.988493779825957652e-01
7.693355693971480669e+00,9.988926768727846017e-01,9.989026757526415778e-01
7.711760851134092043e+00,9.989614638238348832e-01,9.989223239823870060e-01
7.730166008296702529e+00,9.989930822211834371e-01,9.989495551507949767e-01
7.748571165459313903e+00,9.990192275873582828e-01,9.990291120932988100e-01
7.766976322621925277e+00,9.990388321974865704e-01,9.990883581139771152e-01
7.785381479784536651e+00,9.991088620144876753e-01,9.991413692785066081e-01
7.803786636947148025e+00,9.991995501270328761e-01,9.991535249220457882e-01
7.822191794109758511e+00,9.992192445988483662e-01,9.991656805655850793e-01
7.840596951272369886e+00,9.992303837011140555e-01,9.992227164821990693e-01
7.859002108434981260e+00,9.992415228033798558e-01,9.992464293968549294e-01
7.877407265597592634e+00,9.992694693885850743e-01,9.993018445243145864e-01
7.895812422760204008e+00,9.992938843404758353e-01,9.993239153939852404e-01
7.914217579922814494e+00,9.992999607678579865e-01,9.993708289153865332e-01
7.932622737085425868e+00,9.993060371952401377e-01,9.993754922018680542e-01
7.951027894248037242e+00,9.993121136226221779e-01,9.993801554883495752e-01
7.969433051410648616e+00,9.993181900500043291e-01,9.993848187748310963e-01
7.987838208573259990e+00,9.993242664773864803e-01,9.993894820613126173e-01
8.006243365735871365e+00,9.993326760296009637e-01,9.993941453477941383e-01
8.024648522898482739e+00,9.993481391191780805e-01,9.993988086342756594e-01
8.043053680061092336e+00,9.993636022087550863e-01,9.994034719207571804e-01
8.061458837223703711e+00,9.994122531086755412e-01,9.994087455023659139e-01
8.079863994386315085e+00,9.994199798573145666e-01,9.994217359980288595e-01
8.098269151548926459e+00,9.994277066059535919e-01,9.994347264936919162e-01
8.116674308711537833e+00,9.994354333545926172e-01,9.994474812469834601e-01
8.135079465874149207e+00,9.994431601032316426e-01,9.994535606243057924e-01
8.153484623036760581e+00,9.994893946596654644e-01,9.994596400016280136e-01
8.171889780199371955e+00,9.995015684907523346e-01,9.994657193789503458e-01
8.190294937361983330e+00,9.995137423218390937e-01,9.994717987562725670e-01
8.208700094524594704e+00,9.995259161529259639e-01,9.994778781335948992e-01
8.227105251687204301e+00,9.996060527114053462e-01,9.994839575109172314e-01
8.245510408849815676e+00,9.996463463459203114e-01,9.995614947532639460e-01
8.263915566012427050e+00,9.996532664205406427e-01,9.995985454190080555e-01
8.282320723175038424e+00,9.996601864951609739e-01,9.996566929824841630e-01
8.300725880337649798e+00,9.996671065697813052e-01,9.996822864377540308e-01
8.319131037500261172e+00,9.996740266444017475e-01,9.997034760278942223e-01
8.337536194662872546e+00,9.996809467190220788e-01,9.997242753412196592e-01
8.355941351825483920e+00,9.997204545959051947e-01,9.997437988004722609e-01
8.374346508988095295e+00,9.997330004374422874e-01,9.997641135273630519e-01
8.392751666150706669e+00,9.997428257953838715e-01,9.998824375829535871e-01
8.411156823313316266e+00,9.997526511533254556e-01,9.998868119383923503e-01
8.429561980475927641e+00,9.997624765112670397e-01,9.998911862938312245e-01
8.447967137638539015e+00,9.997682193891014313e-01,9.998955606492700987e-01
8.466372294801150389e+00,9.997736774047681907e-01,9.998999350047088619e-01
8.484777451963761763e+00,9.997791354204350611e-01,9.999043093601477361e-01
8.503182609126373137e+00,9.997845934361019316e-01,9.999086837155866103e-01
8.521587766288984511e+00,9.997900514517686910e-01,9.999130580710253735e-01
8.539992923451595885e+00,9.997955094674355614e-01,9.999174324264642477e-01
8.558398080614207259e+00,9.998009674831024318e-01,9.999262547636613707e-01
8.576803237776818634e+00,9.998067295807704369e-01,9.999559751506363892e-01
8.595208394939428231e+00,9.998126211963545007e-01,9.999636488521973510e-01
8.613613552102039606e+00,9.998185128119385645e-01,9.999673429970664662e-01
8.632018709264650980e+00,9.998244044275227393e-01,9.999710371419356925e-01
8.650423866427262354e+00,9.998302960431068032e-01,9.999747312868049187e-01
8.668829023589873728e+00,9.998361876586908670e-01,9.999784254316740340e-01
8.687234180752485102e+00,9.998420815737428802e-01,9.999821195765432602e-01
8.705639337915096476e+00,9.998612026292073018e-01,9.999858137214124865e-01
8.724044495077707850e+00,9.998803236846717235e-01,9.999895078662816017e-01
8.742449652240319224e+00,9.999251773242461283e-01,9.999932020111508280e-01
8.760854809402930599e+00,9.999354433813880672e-01,9.999968961560200542e-01
8.779259966565540196e+00,9.999457094385298950e-01,1.000000000000000000e+00
8.797665123728151571e+00,9.999559754956718338e-01,1.000000000000000000e+00
8.816070280890762945e+00,9.999615899915020867e-01,1.000000000000000000e+00
8.834475438053374319e+00,9.999635104919269990e-01,1.000000000000000000e+00
8.852880595215985693e+00,9.999654309923519113e-01,1.000000000000000000e+00
8.871285752378597067e+00,9.999673514927768236e-01,1.000000000000000000e+00
8.889690909541208441e+00,9.999692719932017360e-01,1.000000000000000000e+00
8.908096066703819815e+00,9.999711924936265373e-01,1.000000000000000000e+00
8.926501223866431189e+00,9.999731129940514496e-01,1.000000000000000000e+00
8.944906381029042564e+00,9.999750334944763619e-01,1.000000000000000000e+00
8.963311538191652161e+00,9.999769539949012742e-01,1.000000000000000000e+00
8.981716695354263535e+00,9.999788744953261865e-01,1.000000000000000000e+00
9.000121852516874910e+00,9.999807949957510989e-01,1.000000000000000000e+00
9.018527009679486284e+00,9.999827154961759001e-01,1.000000000000000000e+00
9.036932166842097658e+00,9.999846359966008125e-01,1.000000000000000000e+00
9.055337324004709032e+00,9.999865564970257248e-01,1.000000000000000000e+00
9.073742481167320406e+00,9.999884769974506371e-01,1.000000000000000000e+00
9.092147638329931780e+00,9.999903974978755494e-01,1.000000000000000000e+00
9.110552795492543154e+00,9.999923179983004617e-01,1.000000000000000000e+00
9.128957952655154529e+00,9.999942384987252630e-01,1.000000000000000000e+00
9.147363109817764126e+00,9.999961589991501754e-01,1.000000000000000000e+00
9.165768266980375500e+00,9.999980794995750877e-01,1.000000000000000000e+00
9.184173424142986875e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/example_performance_coordinated_multi-cell.csv <==
x,ul,dl
5.695475538823525674e-05,3.948043744324686966e-05,0.000000000000000000e+00
1.748626918759049395e-02,7.123740433653080826e-04,6.034029835169583663e-04
3.491558361979275188e-02,1.624373607986509581e-03,1.872179998848467336e-03
5.234489805199500634e-02,2.924319545362979479e-03,3.624493973537348725e-03
6.977421248419726774e-02,5.075170983609547486e-03,6.063289609955039954e-03
8.720352691639952913e-02,7.171604860004485854e-03,9.212621663620435344e-03
1.046328413486017767e-01,1.022015258879163321e-02,1.241265271091983660e-02
1.220621557808040381e-01,1.328174147160558240e-02,1.605655102423408573e-02
1.394914702130062856e-01,1.631055687049359423e-02,2.044116764724063576e-02
1.569207846452085331e-01,2.012799161201844420e-02,2.430722492583130626e-02
1.743500990774108084e-01,2.394938105402753120e-02,2.861759493167982324e-02
1.917794135096130559e-01,2.829777797744486428e-02,3.354361791571973395e-02
2.092087279418153034e-01,3.258978374382331261e-02,3.857768954728935801e-02
2.266380423740175787e-01,3.758096375495002112e-02,4.341413089067724940e-02
2.440673568062198262e-01,4.299516691420716963e-02,4.896578542211187796e-02
2.614966712384221292e-01,4.747391573306134621e-02,5.423308142860797099e-02
2.789259856706243768e-01,5.268380118163697168e-02,6.008776415256605191e-02
2.963553001028266243e-01,5.746898968445977862e-02,6.580983622278005485e-02
3.137846145350288718e-01,6.274865406320818961e-02,7.182360903991751033e-02
3.312139289672311748e-01,6.779991256403358757e-02,7.731123335877715386e-02
3.486432433994334223e-01,7.297163745128008860e-02,8.365186630339994933e-02
3.660725578316356699e-01,7.893508491614369127e-02,8.990305541454343685e-02
3.835018722638379174e-01,8.473455970192046716e-02,9.669337889878112935e-02
4.009311866960401649e-01,9.051049785617376608e-02,1.026615471268562813e-01
4.183605011282424124e-01,9.634476547253283119e-02,1.085811991226947604e-01
4.357898155604447155e-01,1.020959580342162137e-01,1.146844908520012613e-01
4.532191299926469630e-01,1.080662909187656284e-01,1.210854325255064506e-01
4.706484444248492105e-01,1.131545315173150129e-01,1.279487168951372600e-01
4.880777588570514580e-01,1.193566940267887649e-01,1.344809334257879019e-01
5.055070732892537055e-01,1.247498362541837741e-01,1.410217677094418032e-01
5.229363877214560086e-01,1.310360367853077579e-01,1.478546698769817314e-01
5.403657021536582006e-01,1.370428897561845050e-01,1.563800458078765665e-01
5.577950165858605036e-01,1.434211134455737613e-01,1.636639659233937172e-01
5.752243310180628066e-01,1.492492725610601312e-01,1.704530523845896040e-01
5.926536454502649987e-01,1.554273232609968691e-01,1.774682467930000229e-01
6.100829598824673017e-01,1.623620585754309842e-01,1.831373986693644318e-01
6.275122743146694937e-01,1.695901226071521162e-01,1.895552801156139555e-01
6.449415887468717967e-01,1.759685564678022118e-01,1.967709802927245510e-01
6.623709031790740998e-01,1.827084306120928536e-01,2.029591772001048955e-01
6.798002176112762918e-01,1.889820094386941707e-01,2.098820842688835786e-01
6.972295320434785948e-01,1.960078474390041514e-01,2.169233059399497954e-01
7.146588464756807868e-01,2.027453398001116125e-01,2.245138918169062303e-01
7.320881609078830898e-01,2.092296036664444414e-01,2.315096930079364179e-01
7.495174753400853929e-01,2.158737838963637745e-01,2.379936532885949807e-01
7.669467897722875849e-01,2.228730658337873261e-01,2.450177401137788868e-01
7.843761042044898879e-01,2.291618128100548213e-01,2.508281989370629295e-01
8.018054186366920799e-01,2.364097971198503567e-01,2.575758142635400927e-01
8.192347330688943829e-01,2.422043768728013857e-01,2.645813499914688172e-01
8.366640475010965750e-01,2.488658353672277834e-01,2.716579967164587384e-01
8.540933619332988780e-01,2.548994398364272107e-01,2.776943290125059582e-01
8.715226763655011810e-01,2.613290107721379374e-01,2.841684767417801960e-01
8.889519907977033730e-01,2.674085831565491400e-01,2.909430616136540748e-01
9.063813052299056761e-01,2.736876923490494939e-01,2.976642424434096657e-01
9.238106196621078681e-01,2.791146249659982037e-01,3.036878747506288612e-01
9.412399340943101711e-01,2.857967571136043605e-01,3.105028528419260248e-01
9.586692485265124741e-01,2.918559150613450059e-01,3.163180900551954000e-01
9.760985629587146661e-01,2.982800083734326591e-01,3.227663974678409153e-01
9.935278773909169692e-01,3.046094087398704131e-01,3.288828179870177393e-01
1.010957191823119050e+00,3.104440565840567712e-01,3.348546091307118555e-01
1.028386506255321464e+00,3.171163917631633078e-01,3.417233462072098993e-01
1.045815820687523656e+00,3.235699270611973044e-01,3.479219674628867831e-01
1.063245135119725848e+00,3.302233694670395070e-01,3.537238575032461974e-01
1.080674449551928040e+00,3.361251121685966958e-01,3.603510233661275652e-01
1.098103763984130454e+00,3.428195182355840420e-01,3.663287644489250927e-01
1.115533078416332646e+00,3.497816401406262932e-01,3.729763764636965240e-01
1.132962392848534838e+00,3.564291969031236351e-01,3.789128554661788106e-01
1.150391707280737252e+00,3.626590499407972290e-01,3.851775562198809233e-01
1.167821021712939444e+00,3.693179037746154303e-01,3.916536385552772948e-01
1.185250336145141636e+00,3.742158693151997340e-01,3.971806407023819596e-01
1.202679650577343828e+00,3.801517776208517274e-01,4.016511204792518330e-01
1.220108965009546242e+00,3.858539812822505688e-01,4.078345150885132053e-01
1.237538279441748434e+00,3.912868115884823306e-01,4.148133758865386600e-01
1.254967593873950626e+00,3.970653347833094649e-01,4.212902715816748134e-01
1.272396908306153041e+00,4.032379644895962567e-01,4.273079884205085444e-01
1.289826222738355233e+00,4.091548267225079694e-01,4.336550516447927883e-01
1.307255537170557425e+00,4.152334799189731918e-01,4.398572605515840284e-01
1.324684851602759839e+00,4.210620948188658064e-01,4.460828336966271568e-01
1.342114166034962031e+00,4.280650261233987508e-01,4.511853932334524142e-01
1.359543480467164223e+00,4.328029909683807630e-01,4.573266296188691071e-01
1.376972794899366415e+00,4.389396037696218777e-01,4.638844505511054983e-01
1.394402109331568829e+00,4.447739317934141789e-01,4.697533913933022442e-01
1.411831423763771021e+00,4.513380282446993741e-01,4.757676413355694800e-01
1.429260738195973213e+00,4.575860817411309678e-01,4.819306966018251925e-01
1.446690052628175627e+00,4.625364916097828849e-01,4.872165061671012709e-01
1.464119367060377819e+00,4.679498958383073171e-01,4.928771513869985021e-01
1.481548681492580011e+00,4.742427942955258491e-01,4.986368931328514220e-01
1.498977995924782425e+00,4.796060712831785589e-01,5.035778758556036516e-01
1.516407310356984617e+00,4.847717129039377237e-01,5.084925061016594139e-01
1.533836624789186809e+00,4.903052668321210561e-01,5.141989098398657143e-01
1.551265939221389001e+00,4.955860065426704875e-01,5.197609496193459355e-01
1.568695253653591415e+00,5.009813734619540382e-01,5.241328968224520102e-01
1.586124568085793607e+00,5.070400983542341367e-01,5.302571636330827287e-01
1.603553882517995799e+00,5.124968938919575168e-01,5.354052574853456203e-01
1.620983196950198213e+00,5.176930223412342658e-01,5.403932005188719634e-01
1.638412511382400405e+00,5.229407543628848964e-01,5.445792688776666113e-01
1.655841825814602597e+00,5.282730368691961331e-01,5.501355255616462436e-01
1.673271140246804789e+00,5.340411987359613422e-01,5.549665342334140217e-01
1.690700454679007203e+00,5.389361698734446149e-01,5.601232484585723093e-01
1.708129769111209395e+00,5.432771413318855380e-01,5.646429562054617879e-01
1.725559083543411587e+00,5.480959518213907034e-01,5.682399880913983070e-01
1.742988397975614001e+00,5.531553960562378691e-01,5.727720215123147662e-01
1.760417712407816193e+00,5.578747668507488822e-01,5.776493861922703532e-01
1.777847026840018385e+00,5.631122758365768588e-01,5.811852591464089501e-01
1.795276341272220799e+00,5.678798719204577461e-01,5.852921760629629100e-01
1.812705655704422991e+00,5.729487612356950477e-01,5.902082062532897355e-01
1.830134970136625183e+00,5.780971594649171319e-01,5.947358962257057735e-01
1.847564284568827375e+00,5.831574978264005837e-01,5.994764863878654371e-01
1.864993599001029789e+00,5.881375912457323940e-01,6.040332115915560962e-01
1.882422913433231981e+00,5.932469469849830368e-01,6.088115690066621122e-01
1.899852227865434173e+00,5.980038818006202517e-01,6.139719843858786330e-01
1.917281542297636587e+00,6.023080028726024437e-01,6.184837038462249748e-01
1.934710856729838779e+00,6.066306487589763208e-01,6.229756253109748343e-01
1.952140171162040971e+00,6.113556212544349888e-01,6.278495311560637893e-01
1.969569485594243385e+00,6.158371611073217844e-01,6.325434078333099785e-01
1.986998800026445577e+00,6.201725458984959083e-01,6.362124890057497817e-01
2.004428114458648214e+00,6.247183149649220280e-01,6.406374728816636166e-01
2.021857428890850183e+00,6.289500602047637390e-01,6.448822144828146863e-01
2.039286743323052598e+00,6.327683381869054768e-01,6.493959945238177989e-01
2.056716057755255012e+00,6.372001285249098146e-01,6.535875752181350418e-01
2.074145372187456982e+00,6.416539120962678755e-01,6.573388409952249933e-01
2.091574686619659396e+00,6.458220860321144396e-01,6.612251519499355856e-01
2.109004001051861366e+00,6.495644464902655679e-01,6.660283528362593852e-01
2.126433315484063780e+00,6.535763987555330834e-01,6.696116185286065114e-01
2.143862629916266194e+00,6.583631834834594576e-01,6.736342193653056531e-01
2.161291944348468164e+00,6.629863126255467476e-01,6.776048769164307872e-01
2.178721258780670578e+00,6.664214505318576398e-01,6.812637208234717523e-01
2.196150573212872992e+00,6.714639211706217026e-01,6.851641418244248660e-01
2.213579887645074962e+00,6.761884301175757894e-01,6.889490903346920936e-01
2.231009202077277376e+00,6.799027480061908824e-01,6.925514179391190073e-01
2.248438516509479790e+00,6.841310013765412590e-01,6.964817248943613315e-01
2.265867830941681760e+00,6.881241972928110462e-01,7.000920597723027106e-01
2.283297145373884174e+00,6.925392418606964862e-01,7.037966416100365219e-01
2.300726459806086588e+00,6.966409914109810142e-01,7.076693366759830850e-01
2.318155774238288558e+00,6.998483757995386245e-01,7.110374722985538520e-01
2.335585088670490972e+00,7.033230718072505105e-01,7.142594386148517493e-01
2.353014403102693386e+00,7.069935609824015144e-01,7.180634436706681001e-01
2.370443717534895356e+00,7.106674299326432021e-01,7.212018130429915796e-01
2.387873031967097770e+00,7.143782396355184972e-01,7.241601014592160546e-01
2.405302346399299740e+00,7.176848890555199700e-01,7.276611732297278978e-01
2.422731660831502154e+00,7.220813708855139401e-01,7.311776457588443634e-01
2.440160975263704568e+00,7.256697405631273856e-01,7.342197933936362997e-01
2.457590289695906538e+00,7.286523157355555558e-01,7.372250297934105356e-01
2.475019604128108952e+00,7.321650682681626332e-01,7.404650194597751645e-01
2.492448918560311366e+00,7.356552827273757922e-01,7.440961723111525483e-01
2.509878232992513336e+00,7.390820864968277171e-01,7.474617590537554479e-01
2.527307547424715750e+00,7.431114980210494769e-01,7.508052644661310504e-01
2.544736861856918164e+00,7.463524350070719349e-01,7.542571101847986847e-01
2.562166176289120134e+00,7.497600638415499175e-01,7.572589207851155857e-01
2.579595490721322548e+00,7.532073932302040253e-01,7.601127955964133154e-01
2.597024805153524962e+00,7.565987941266896222e-01,7.632831421526313775e-01
2.614454119585726932e+00,7.594984873703888306e-01,7.662869717420074389e-01
2.631883434017929346e+00,7.620905905235010325e-01,7.695675490310638356e-01
2.649312748450131760e+00,7.661783555624770425e-01,7.726263241878539301e-01
2.666742062882333730e+00,7.694084942277666928e-01,7.758868824431397471e-01
2.684171377314536144e+00,7.724071257049028860e-01,7.784954349731325607e-01
2.701600691746738558e+00,7.750071396323010564e-01,7.819101340169463121e-01
2.719030006178940528e+00,7.780665962661937884e-01,7.847481330111535369e-01
2.736459320611142942e+00,7.805399043051088892e-01,7.871904037621462180e-01
2.753888635043344912e+00,7.838673202289123676e-01,7.899659330693812320e-01
2.771317949475547326e+00,7.868228940764697699e-01,7.926309315904827013e-01
2.788747263907749740e+00,7.896732536687230963e-01,7.952102839113619481e-01
2.806176578339951710e+00,7.921960072040314937e-01,7.975319573334164192e-01
2.823605892772154125e+00,7.954010209697897071e-01,7.996189076161854814e-01
2.841035207204356539e+00,7.984103588229358728e-01,8.029665072368705747e-01
2.858464521636558509e+00,8.013063883212825367e-01,8.058024629049409526e-01
2.875893836068760923e+00,8.035236617671582815e-01,8.074609545482701600e-01
2.893323150500963337e+00,8.059409533138943704e-01,8.091827758722776043e-01
2.910752464933165307e+00,8.083435064150756855e-01,8.123238469072083801e-01
2.928181779365367721e+00,8.113442441462335175e-01,8.148785577018871074e-01
2.945611093797570135e+00,8.140564726289151176e-01,8.175017791914995779e-01
2.963040408229772105e+00,8.162310099982234002e-01,8.202683039243597873e-01
2.980469722661974519e+00,8.181412065367271724e-01,8.226440150929552608e-01
2.997899037094176933e+00,8.204961282796155997e-01,8.254571862611843613e-01
3.015328351526378903e+00,8.229388808847175607e-01,8.282307351425906017e-01
3.032757665958581317e+00,8.254784643548842560e-01,8.301749648241341095e-01
3.050186980390783287e+00,8.277848377984364792e-01,8.320552485198803305e-01
3.067616294822985701e+00,8.298370046781590181e-01,8.345318307003417591e-01
3.085045609255188115e+00,8.319444451741067059e-01,8.369389877291539825e-01
3.102474923687390085e+00,8.350834494205895409e-01,8.386476365206899652e-01
3.119904238119592499e+00,8.371670409230713705e-01,8.410325965209615173e-01
3.137333552551794913e+00,8.398260479234381792e-01,8.433560431784771216e-01
3.154762866983996883e+00,8.421439296348995907e-01,8.456893554725329887e-01
3.172192181416199297e+00,8.439625223229407780e-01,8.477685662376479581e-01
3.189621495848401711e+00,8.465168720385232159e-01,8.498668585661678376e-01
3.207050810280603681e+00,8.483738870071719784e-01,8.518846033475732105e-01
3.224480124712806095e+00,8.503256837162300741e-01,8.542836968833128486e-01
3.241909439145008509e+00,8.526893774941159965e-01,8.565044866117484945e-01
3.259338753577210479e+00,8.546066742999952615e-01,8.583615009772228577e-01
3.276768068009412893e+00,8.567178939037329855e-01,8.606523248183469699e-01
3.294197382441615307e+00,8.587549642198464284e-01,8.631159536212179573e-01
3.311626696873817277e+00,8.609186702115649847e-01,8.656864998786140131e-01
3.329056011306019691e+00,8.631384947464129098e-01,8.676534411828912274e-01
3.346485325738221661e+00,8.644864365809792339e-01,8.694812353999595844e-01
3.363914640170424075e+00,8.663087180177796442e-01,8.711198656443609467e-01
3.381343954602626489e+00,8.682951417555903051e-01,8.730653481557502094e-01
3.398773269034828459e+00,8.698591063892882058e-01,8.749895189185494804e-01
3.416202583467030873e+00,8.715673234466606578e-01,8.772890112201569002e-01
3.433631897899233287e+00,8.732929275811527337e-01,8.792791637078142264e-01
3.451061212331435257e+00,8.758384971968804500e-01,8.813102036443047904e-01
3.468490526763637671e+00,8.773842526812608567e-01,8.831631820429380886e-01
3.485919841195840085e+00,8.795332791332942657e-01,8.851875377960191082e-01
3.503349155628042055e+00,8.807384252488562604e-01,8.865846014835844224e-01
3.520778470060244469e+00,8.830137526525725367e-01,8.883588863605267338e-01
3.538207784492446883e+00,8.848518857702160068e-01,8.899287267412159252e-01
3.555637098924648853e+00,8.863493524960135428e-01,8.914739132653846099e-01
3.573066413356851267e+00,8.877848421356830944e-01,8.936640877582038289e-01
3.590495727789053682e+00,8.896745420819041072e-01,8.951811719452054117e-01
3.607925042221255651e+00,8.919057620705485023e-01,8.972367868236399424e-01
3.625354356653458066e+00,8.937773117264650180e-01,8.990375472783094235e-01
3.642783671085660480e+00,8.956457342422168288e-01,9.002794171178941651e-01
3.660212985517862450e+00,8.969486114250162512e-01,9.022534066017303678e-01
3.677642299950064864e+00,8.986189154030254089e-01,9.040129001940937492e-01
3.695071614382266834e+00,8.999528156917657729e-01,9.051877655197972938e-01
3.712500928814469248e+00,9.014469842811984046e-01,9.066054888378047849e-01
3.729930243246671662e+00,9.029715153693781415e-01,9.081434460446108359e-01
3.747359557678873632e+00,9.043705848030404448e-01,9.094025358092570066e-01
3.764788872111076046e+00,9.057314952528024987e-01,9.108042498941142373e-01
3.782218186543278460e+00,9.073234812935164761e-01,9.121362864554982686e-01
3.799647500975480430e+00,9.081751911137613265e-01,9.133392278157742572e-01
3.817076815407682844e+00,9.092903396871699906e-01,9.144128866179370707e-01
3.834506129839885258e+00,9.106173403981868697e-01,9.160652669001383419e-01
3.851935444272087228e+00,9.121771989411724402e-01,9.173243952476652918e-01
3.869364758704289642e+00,9.138025307735585523e-01,9.186262078198920156e-01
3.886794073136492056e+00,9.154071263070033826e-01,9.196931739942391104e-01
3.904223387568694026e+00,9.164542626915831436e-01,9.208443969207368296e-01
3.921652702000896440e+00,9.180717255133326038e-01,9.217619647047006204e-01
3.939082016433098854e+00,9.197062149911111595e-01,9.231300618596803842e-01
3.956511330865300824e+00,9.209394924438214503e-01,9.242766786366924947e-01
3.973940645297503238e+00,9.224099552515987455e-01,9.254102548231272207e-01
3.991369959729705208e+00,9.238774734803613109e-01,9.267502030773244748e-01
4.008799274161908066e+00,9.251697505529804522e-01,9.279111652914012742e-01
4.026228588594110036e+00,9.264798222232635272e-01,9.291892625527830019e-01
4.043657903026312006e+00,9.275253909333922575e-01,9.301220111726308248e-01
4.061087217458514864e+00,9.288499715092189968e-01,9.313427719782240155e-01
4.078516531890716834e+00,9.298931810321316993e-01,9.324151057612276583e-01
4.095945846322918804e+00,9.306940587547796184e-01,9.333550109988697496e-01
4.113375160755121662e+00,9.318621279655214806e-01,9.344593314258549110e-01
4.130804475187323632e+00,9.332343144549199998e-01,9.353612227753477226e-01
4.148233789619525602e+00,9.345224012216100107e-01,9.368420193304480836e-01
4.165663104051727572e+00,9.356968704819352833e-01,9.377355099350325185e-01
4.183092418483930430e+00,9.367481656065698159e-01,9.387467000933488182e-01
4.200521732916132400e+00,9.380490519482894696e-01,9.395225984577256773e-01
4.217951047348334370e+00,9.390452762345590232e-01,9.405055979529556298e-01
4.235380361780537228e+00,9.401652281175175707e-01,9.412019027857182474e-01
4.252809676212739198e+00,9.413148102329282896e-01,9.422822307890894589e-01
4.270238990644941168e+00,9.426508035460209323e-01,9.432272463221076375e-01
4.287668305077144026e+00,9.437469687745861924e-01,9.444387348117128100e-01
4.305097619509345996e+00,9.447062062617438416e-01,9.453572961052869594e-01
4.322526933941547966e+00,9.455202358346550540e-01,9.459730521919823554e-01
4.339956248373750824e+00,9.464056764328828697e-01,9.468825751605217667e-01
4.357385562805952794e+00,9.474233301913725924e-01,9.479725877114376642e-01
4.374814877238154764e+00,9.483468068581526467e-01,9.487640398978530731e-01
4.392244191670357623e+00,9.490356452777164442e-01,9.500768574166813529e-01
4.409673506102559593e+00,9.498565128486312625e-01,9.510595934109040694e-01
4.427102820534761562e+00,9.506130722586975113e-01,9.520026989195723433e-01
4.444532134966964421e+00,9.510617548301071311e-01,9.529845231087848978e-01
4.461961449399166391e+00,9.519366363967006750e-01,9.538088198758499781e-01
4.479390763831368361e+00,9.525325234092452131e-01,9.550454280707562082e-01
4.496820078263571219e+00,9.533270140061975706e-01,9.559001701006439866e-01
4.514249392695773189e+00,9.542008524823222260e-01,9.565501721474751751e-01
4.531678707127975159e+00,9.548011218463383631e-01,9.570929290698155789e-01
4.549108021560178017e+00,9.556779402151351910e-01,9.579839897358405354e-01
4.566537335992379987e+00,9.564990179183127106e-01,9.587736688375585459e-01
4.583966650424581957e+00,9.571587428384870089e-01,9.592706442496492514e-01
4.601395964856784815e+00,9.580476356515926772e-01,9.599066799998066113e-01
4.618825279288986785e+00,9.585274984133509424e-01,9.607046558470880848e-01
4.636254593721188755e+00,9.595871837431603213e-01,9.614829687115242773e-01
4.653683908153391613e+00,9.604697616135973171e-01,9.623806142861253132e-01
4.671113222585593583e+00,9.611324389998934237e-01,9.630637133837594011e-01
4.688542537017795553e+00,9.619364079404153500e-01,9.634522019788013258e-01
4.705971851449998411e+00,9.624301988493759730e-01,9.640820523689059840e-01
4.723401165882200381e+00,9.633109429654653777e-01,9.645756031639717287e-01
4.740830480314402351e+00,9.639680336366668323e-01,9.652993090951238475e-01
4.758259794746605209e+00,9.645673885296637273e-01,9.661600462984261117e-01
4.775689109178807179e+00,9.652628491437824643e-01,9.668180731973178288e-01
4.793118423611009149e+00,9.657122619455931201e-01,9.673364614383008764e-01
4.810547738043211119e+00,9.661478977611017704e-01,9.678590449721167221e-01
4.827977052475413977e+00,9.666844290993675815e-01,9.684419976013671771e-01
4.845406366907615947e+00,9.671700073288456156e-01,9.691339157920330072e-01
4.862835681339817917e+00,9.676884418975041369e-01,9.695002025023407022e-01
4.880264995772020775e+00,9.680076230055671971e-01,9.699880267436414849e-01
4.897694310204222745e+00,9.686415727989542424e-01,9.703672003405200419e-01
4.915123624636424715e+00,9.691360091154943568e-01,9.709644475619093607e-01
4.932552939068627573e+00,9.699741296864408113e-01,9.718624070354225930e-01
4.949982253500829543e+00,9.705631422126782537e-01,9.724762079008080207e-01
4.967411567933031513e+00,9.708922600254150659e-01,9.731341740473511415e-01
4.984840882365234371e+00,9.714621584986683489e-01,9.734864197930335195e-01
5.002270196797436341e+00,9.719123888976016756e-01,9.739623274238468076e-01
5.019699511229638311e+00,9.723362608320333944e-01,9.743143088082790726e-01
5.037128825661841169e+00,9.730987634335463987e-01,9.746460189716922295e-01
5.054558140094043139e+00,9.737263565563716305e-01,9.750190549885788815e-01
5.071987454526245109e+00,9.742162271360108594e-01,9.752879807882185448e-01
5.089416768958447967e+00,9.747753298947360312e-01,9.756521052408136940e-01
5.106846083390649937e+00,9.750945532522373727e-01,9.762079922816481181e-01
5.124275397822851907e+00,9.755866414687694999e-01,9.768128852608209955e-01
5.141704712255054766e+00,9.761080867721438903e-01,9.771178722620527113e-01
5.159134026687256735e+00,9.763320562489548049e-01,9.775919926575781238e-01
5.176563341119458705e+00,9.769272908309204473e-01,9.779831811253624219e-01
5.193992655551661564e+00,9.775515739047567765e-01,9.783379173390936989e-01
5.211421969983863534e+00,9.781297616937641992e-01,9.785827454655109392e-01
5.228851284416065504e+00,9.785291459337097653e-01,9.792054457151035951e-01
5.246280598848268362e+00,9.788543538460066085e-01,9.795216458953143190e-01
5.263709913280470332e+00,9.793101292695620685e-01,9.800914704335238481e-01
5.281139227712672302e+00,9.798988975961504533e-01,9.805720169070497594e-01
5.298568542144875160e+00,9.803572639232427388e-01,9.810427883472163657e-01
5.315997856577077130e+00,9.808398685913215509e-01,9.814107687339428399e-01
5.333427171009279100e+00,9.813468263935445357e-01,9.818007916627504716e-01
5.350856485441481958e+00,9.815997838499969097e-01,9.822305535111669483e-01
5.368285799873683928e+00,9.820012029795746056e-01,9.824265115904035062e-01
5.385715114305885898e+00,9.823730656758419277e-01,9.827273638524464117e-01
5.403144428738088756e+00,9.827970848671201409e-01,9.829315985818297685e-01
5.420573743170290726e+00,9.831229233654333877e-01,9.832734017355523326e-01
5.438003057602492696e+00,9.835407142412203596e-01,9.836650759624303575e-01
5.455432372034694666e+00,9.838956270994418940e-01,9.840409242755684405e-01
5.472861686466897524e+00,9.842443173770231146e-01,9.844049401532785071e-01
5.490291000899099494e+00,9.846303899120397718e-01,9.848156339812309534e-01
5.507720315331301464e+00,9.849979882592562186e-01,9.852421512970717110e-01
5.525149629763504322e+00,9.853594699254361045e-01,9.855585512344590127e-01
5.542578944195706292e+00,9.857044841677810032e-01,9.858151155942413979e-01
5.560008258627908262e+00,9.860293034062355133e-01,9.861639534579531574e-01
5.577437573060111120e+00,9.862108038252874742e-01,9.863405926216601838e-01
5.594866887492313090e+00,9.866332403639473947e-01,9.868164942988066901e-01
5.612296201924515060e+00,9.868153591593821217e-01,9.871623394840424170e-01
5.629725516356717918e+00,9.870581492843271132e-01,9.873888581446826906e-01
5.647154830788919888e+00,9.874950405219428129e-01,9.877306546255282260e-01
5.664584145221121858e+00,9.877178306667024899e-01,9.879468107755920991e-01
5.682013459653324716e+00,9.880779414478291223e-01,9.881000117770077917e-01
5.699442774085526686e+00,9.886338831320361509e-01,9.883071160898077023e-01
5.716872088517728656e+00,9.888802045309691424e-01,9.886783263612763939e-01
5.734301402949931514e+00,9.892489877494096140e-01,9.888557763263899902e-01
5.751730717382133484e+00,9.895913642680148614e-01,9.891541483904666698e-01
5.769160031814335454e+00,9.898266664231507583e-01,9.894575026668729345e-01
5.786589346246538312e+00,9.900684332413246524e-01,9.897387067366067992e-01
5.804018660678740282e+00,9.903328507431623517e-01,9.898474991700084713e-01
5.821447975110942252e+00,9.905697133060985538e-01,9.901803614486924809e-01
5.838877289543145110e+00,9.907560292699866267e-01,9.904848530516956462e-01
5.856306603975347080e+00,9.909101448141648394e-01,9.908148343337648267e-01
5.873735918407549050e+00,9.911571341991197714e-01,9.909832871422653566e-01
5.891165232839751909e+00,9.913126501555552528e-01,9.910887582376675109e-01
5.908594547271953878e+00,9.916314599591014023e-01,9.912867471699401412e-01
5.926023861704155848e+00,9.919271113723778788e-01,9.915513283048791315e-01
5.943453176136358707e+00,9.921248835674744138e-01,9.916722081288346091e-01
5.960882490568560677e+00,9.923130690690735722e-01,9.918425976865683502e-01
5.978311805000762647e+00,9.923986408151987959e-01,9.921100055222651370e-01
5.995741119432965505e+00,9.924901790546293290e-01,9.924024132651141361e-01
6.013170433865167475e+00,9.925909964935963892e-01,9.926193817401558483e-01
6.030599748297369445e+00,9.926155053433822761e-01,9.928814422576289767e-01
6.048029062729572303e+00,9.929455579758105221e-01,9.932251360684911656e-01
6.065458377161774273e+00,9.931137606522901784e-01,9.934009208260319301e-01
6.082887691593976243e+00,9.933619148742190985e-01,9.935228796715712685e-01
6.100317006026178213e+00,9.936520282129578385e-01,9.936764667833358766e-01
6.117746320458381071e+00,9.937379383812814382e-01,9.937709123206737161e-01
6.135175634890583041e+00,9.938873508588593753e-01,9.937997895155888939e-01
6.152604949322785011e+00,9.941983972483480203e-01,9.940213542719452677e-01
6.170034263754987869e+00,9.943151239097206551e-01,9.942247489193734022e-01
6.187463578187189839e+00,9.944728999647142187e-01,9.944876260342909724e-01
6.204892892619391809e+00,9.946570758984899507e-01,9.945478927417988890e-01
6.222322207051594667e+00,9.947192836010476658e-01,9.947872738465930453e-01
6.239751521483796637e+00,9.948137474671108205e-01,9.950679827092129281e-01
6.257180835915998607e+00,9.951476865453477982e-01,9.952774498025850347e-01
6.274610150348201465e+00,9.952540365514234155e-01,9.953406321710903670e-01
6.292039464780403435e+00,9.953277778771364437e-01,9.954976549912268879e-01
6.309468779212605405e+00,9.955063839481659294e-01,9.955828721944802728e-01
6.326898093644808263e+00,9.957045030474133140e-01,9.958349002670808803e-01
6.344327408077010233e+00,9.958493202245503051e-01,9.959843389255084167e-01
6.361756722509212203e+00,9.959756550138366693e-01,9.960292265014282220e-01
6.379186036941415061e+00,9.961023538731034188e-01,9.961280060300324868e-01
6.396615351373617031e+00,9.962161374475867470e-01,9.961964194745388523e-01
6.414044665805819001e+00,9.962545840035210709e-01,9.963381291461650413e-01
6.431473980238021859e+00,9.963386427629324915e-01,9.964131081423172054e-01
6.448903294670223829e+00,9.965348226617585237e-01,9.964278494762969229e-01
6.466332609102425799e+00,9.966433212039478295e-01,9.964425908102766405e-01
6.483761923534628657e+00,9.967028081342744761e-01,9.964674489540296110e-01
6.501191237966830627e+00,9.967795573213261706e-01,9.966455426486472424e-01
6.518620552399032597e+00,9.968360103045966758e-01,9.967646009594852696e-01
6.536049866831235455e+00,9.969509911227233401e-01,9.968356626010806965e-01
6.553479181263437425e+00,9.969850873557404292e-01,9.969366142528494068e-01
6.570908495695639395e+00,9.970378153468266724e-01,9.969831997176946681e-01
6.588337810127842253e+00,9.972102984601467490e-01,9.970985487229926392e-01
6.605767124560044223e+00,9.972755293388887443e-01,9.971880220502337133e-01
6.623196438992246193e+00,9.974441489538217187e-01,9.973176252624297300e-01
6.640625753424449051e+00,9.974746345856467800e-01,9.973547720867310673e-01
6.658055067856651021e+00,9.975282271197964956e-01,9.974570465490709692e-01
6.675484382288852991e+00,9.975833105775360199e-01,9.975186790394020564e-01
6.692913696721054961e+00,9.976848766713805050e-01,9.975477583854435171e-01
6.710343011153257820e+00,9.978431780909807758e-01,9.976557832500061451e-01
6.727772325585459789e+00,9.978723690677936409e-01,9.977605181808762991e-01
6.745201640017661759e+00,9.979071969452802948e-01,9.979131558238879540e-01
6.762630954449864618e+00,9.979438700115463856e-01,9.979457931375478319e-01
6.780060268882066588e+00,9.979949825287495191e-01,9.979996544013948201e-01
6.797489583314268558e+00,9.980434734892418280e-01,9.980207470490750632e-01
6.814918897746471416e+00,9.980853483304140683e-01,9.980539169888498208e-01
6.832348212178673386e+00,9.981553767044381020e-01,9.981460272549536050e-01
6.849777526610875356e+00,9.981790040617699589e-01,9.982866045528846488e-01
6.867206841043078214e+00,9.982102209007382987e-01,9.984030294818833084e-01
6.884636155475280184e+00,9.982559384387506007e-01,9.984829241119689280e-01
6.902065469907482154e+00,9.983541303527504462e-01,9.985143546027367423e-01
6.919494784339685012e+00,9.983960971323273537e-01,9.985414272675636749e-01
6.936924098771886982e+00,9.984783470865429278e-01,9.985627241645607111e-01
6.954353413204088952e+00,9.985784181988504038e-01,9.985909938610241232e-01
6.971782727636291810e+00,9.986242147020802928e-01,9.986454319482160891e-01
6.989212042068493780e+00,9.986695783213419553e-01,9.986987329319818585e-01
7.006641356500695750e+00,9.987600680516803830e-01,9.987146287164654357e-01
7.024070670932898608e+00,9.987880440242733471e-01,9.987305245009491239e-01
7.041499985365100578e+00,9.988032297893767453e-01,9.987684144247779283e-01
7.058929299797302548e+00,9.988307179376505474e-01,9.988219922633708725e-01
7.076358614229505406e+00,9.988879835035763266e-01,9.988551193038095466e-01
7.093787928661707376e+00,9.989473581694799931e-01,9.988759212998201686e-01
7.111217243093909346e+00,9.989697191510577001e-01,9.988984430819100035e-01
7.128646557526112204e+00,9.990890815200659247e-01,9.989373429663880311e-01
7.146075871958314174e+00,9.991114289416278549e-01,9.989787179181289778e-01
7.163505186390516144e+00,9.991320295058964129e-01,9.989888638897708173e-01
7.180934500822719002e+00,9.991786376360647370e-01,9.989990098614126568e-01
7.198363815254920972e+00,9.991999603470337332e-01,9.990091558330544963e-01
7.215793129687122942e+00,9.992537302502160212e-01,9.990296421076543254e-01
7.233222444119325800e+00,9.992782535691328016e-01,9.990943819910808044e-01
7.250651758551527770e+00,9.993161884693864128e-01,9.991334527791584375e-01
7.268081072983729740e+00,9.993711467786972058e-01,9.991455079867522793e-01
7.285510387415932598e+00,9.993768768450520534e-01,9.991575631943461211e-01
7.302939701848134568e+00,9.993826069114069011e-01,9.991696184019400739e-01
7.320369016280336538e+00,9.993883369777617487e-01,9.991821548090699112e-01
7.337798330712538508e+00,9.993940670441165963e-01,9.991947489993208142e-01
7.355227645144741366e+00,9.993997971104714440e-01,9.992073431895717173e-01
7.372656959576943336e+00,9.994055271768262916e-01,9.992209879295278485e-01
7.390086274009145306e+00,9.994167756823493232e-01,9.992349681080979762e-01
7.407515588441348164e+00,9.994316347337830475e-01,9.992489482866681039e-01
7.424944902873550134e+00,9.994464937852168829e-01,9.992568043907075204e-01
7.442374217305752104e+00,9.994552115249631941e-01,9.992642273876893855e-01
7.459803531737954962e+00,9.994635889853784594e-01,9.992716503846712506e-01
7.477232846170156932e+00,9.994719664457937247e-01,9.992790733816531157e-01
7.494662160602358902e+00,9.994803439062089900e-01,9.992864963786349808e-01
7.512091475034561761e+00,9.994886660623127916e-01,9.993498893094929780e-01
7.529520789466763731e+00,9.994968079878496781e-01,9.993866877975532415e-01
7.546950103898965700e+00,9.995049499133865645e-01,9.994076158128207821e-01
7.564379418331168559e+00,9.995130918389234509e-01,9.994856159461287248e-01
7.581808732763370529e+00,9.995212337644604483e-01,9.994965725077564755e-01
7.599238047195572499e+00,9.995420491589314116e-01,9.995064691520744171e-01
7.616667361627775357e+00,9.995694094337836955e-01,9.995163657963923587e-01
7.634096676059977327e+00,9.995781491644152306e-01,9.995262645743447916e-01
7.651525990492179297e+00,9.995868888950467657e-01,9.995369237971857279e-01
7.668955304924382155e+00,9.995956286256783008e-01,9.995475830200266643e-01
7.686384619356584125e+00,9.996043683563097249e-01,9.995582422428676006e-01
7.703813933788786095e+00,9.996128526453794683e-01,9.995680376595258432e-01
7.721243248220988953e+00,9.996213102273422413e-01,9.995758071458800131e-01
7.738672562653190923e+00,9.996297678093051253e-01,9.995835766322341831e-01
7.756101877085392893e+00,9.996382253912678983e-01,9.995913461185883531e-01
7.773531191517595751e+00,9.996478575551104306e-01,9.995991156049425230e-01
7.790960505949797721e+00,9.996612650956818724e-01,9.996072049096229595e-01
7.808389820381999691e+00,9.996746726362533142e-01,9.996164451710737309e-01
7.825819134814202549e+00,9.997085732761965549e-01,9.996256854325246133e-01
7.843248449246404519e+00,9.997709878791005700e-01,9.996349256939753847e-01
7.860677763678606489e+00,9.997877537574302309e-01,9.996441659554261561e-01
7.878107078110809347e+00,9.998027688196641227e-01,9.996906984034135135e-01
7.895536392543011317e+00,9.998042606743174909e-01,9.997082880827306006e-01
7.912965706975213287e+00,9.998057525289707481e-01,9.997260238481765482e-01
7.930395021407416145e+00,9.998072443836241163e-01,9.997447602520862509e-01
7.947824335839618115e+00,9.998087362382773735e-01,9.997631785426089879e-01
7.965253650271820085e+00,9.998102280929307417e-01,9.997662001959174427e-01
7.982682964704022055e+00,9.998117199475839989e-01,9.997692218492260086e-01
8.000112279136224913e+00,9.998132118022373671e-01,9.997722435025345744e-01
8.017541593568427771e+00,9.998147036568906243e-01,9.997752651558430292e-01
8.034970908000628853e+00,9.998161955115439925e-01,9.997782868091515951e-01
8.052400222432831711e+00,9.998176873661972497e-01,9.997813084624600499e-01
8.069829536865034569e+00,9.998191792208506179e-01,9.997843301157686158e-01
8.087258851297235651e+00,9.998206710755038751e-01,9.997873517690771816e-01
8.104688165729438509e+00,9.998221629301572433e-01,9.997903734223856365e-01
8.122117480161641367e+00,9.998236547848105005e-01,9.997933950756942023e-01
8.139546794593842449e+00,9.998251466394638687e-01,9.997964167290026571e-01
8.156976109026045307e+00,9.998266384941171259e-01,9.997994383823112230e-01
8.174405423458248166e+00,9.998281303487704941e-01,9.998024600356197888e-01
8.191834737890449247e+00,9.998296222034237513e-01,9.998365005224261193e-01
8.209264052322652105e+00,9.998311140580771195e-01,9.998601350044107328e-01
8.226693366754854964e+00,9.998326059127303767e-01,9.998815551489456110e-01
8.244122681187056045e+00,9.998340977673836338e-01,9.998924684826089315e-01
8.261551995619258904e+00,9.998355896220370020e-01,9.999033800802029637e-01
8.278981310051461762e+00,9.998370814766902592e-01,9.999142916777969958e-01
8.296410624483662843e+00,9.998385733313436274e-01,9.999442339065589547e-01
8.313839938915865702e+00,9.998400651859968846e-01,9.999617909688570672e-01
8.331269253348066783e+00,9.998415570406502528e-01,9.999635277429999025e-01
8.348698567780269642e+00,9.998509310400987005e-01,9.999652645171428489e-01
8.366127882212472500e+00,9.998645375334334062e-01,9.999670012912856842e-01
8.383557196644673581e+00,9.998781440267682230e-01,9.999687380654285196e-01
8.400986511076876440e+00,9.998888563659151796e-01,9.999704748395713549e-01
8.418415825509079298e+00,9.998985990506635835e-01,9.999722116137143013e-01
8.435845139941280380e+00,9.999083417354118763e-01,9.999739483878571367e-01
8.453274454373483238e+00,9.999180844201602802e-01,9.999756851619999720e-01
8.470703768805686096e+00,9.999256864701254743e-01,9.999774219361428074e-01
8.488133083237887178e+00,9.999323567341414920e-01,9.999791587102856427e-01
8.505562397670090036e+00,9.999390269981575097e-01,9.999808954844285891e-01
8.522991712102292894e+00,9.999456972621734163e-01,9.999826322585714244e-01
8.540421026534493976e+00,9.999523675261894340e-01,9.999843690327142598e-01
8.557850340966696834e+00,9.999590377902054517e-01,9.999861058068570951e-01
8.575279655398899692e+00,9.999706949004255607e-01,9.999878425809999305e-01
8.592708969831100774e+00,9.999837761954190052e-01,9.999895793551428769e-01
8.610138284263303632e+00,9.999968574904124496e-01,9.999913161292857122e-01
8.627567598695506490e+00,1.000000000000000000e+00,9.999930529034285476e-01
8.644996913127707572e+00,1.000000000000000000e+00,9.999947896775713829e-01
8.662426227559910430e+00,1.000000000000000000e+00,9.999965264517143293e-01
8.679855541992113288e+00,1.000000000000000000e+00,9.999982632258571646e-01
8.697284856424314370e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/example_performance_distributed_cf.csv <==
x,ul,dl
9.350525405692625483e-03,3.948043744324686966e-05,0.000000000000000000e+00
2.658788079206445693e-02,2.511986109278663499e-04,6.028703157222497149e-05
4.382523617843628316e-02,7.931532334667793296e-04,3.734861370383004342e-04
6.106259156480810940e-02,1.123932130776957852e-03,7.128401043686642766e-04
7.829994695117994952e-02,1.558680989605104030e-03,1.014312285262001807e-03
9.553730233755178269e-02,2.037711055053972875e-03,1.805077822284801865e-03
1.127746577239236020e-01,2.740945527785013450e-03,2.617477773262500904e-03
1.300120131102954213e-01,3.804289339659107025e-03,3.555071437065349550e-03
1.472493684966672545e-01,4.796978095247954842e-03,4.644000360194938670e-03
1.644867238830390876e-01,6.450584486379398221e-03,6.197310409026459549e-03
1.817240792694109208e-01,8.074288742949771794e-03,7.884513710759355129e-03
1.989614346557827540e-01,9.793408134745714561e-03,9.789416345726555460e-03
2.161987900421545594e-01,1.141522017881526317e-02,1.219488623122904659e-02
2.334361454285263926e-01,1.294422212046266243e-02,1.444326107459799335e-02
2.506735008148982535e-01,1.445541861289572141e-02,1.677661208046822908e-02
2.679108562012700867e-01,1.641118177589128216e-02,1.930590437876699220e-02
2.851482115876419199e-01,1.861739632990983342e-02,2.246817867124957513e-02
3.023855669740137531e-01,2.057309831693961491e-02,2.549406644072238493e-02
3.196229223603855862e-01,2.347606595416383904e-02,2.855968652621519374e-02
3.368602777467574194e-01,2.583901418972278999e-02,3.165807304767868924e-02
3.540976331331292526e-01,2.851952574872270579e-02,3.523263250034152499e-02
3.713349885195010858e-01,3.123363899189773515e-02,3.877149509795953936e-02
3.885723439058729189e-01,3.388109182885386261e-02,4.335334147065066784e-02
4.058096992922447521e-01,3.742261313019420998e-02,4.662030202852650296e-02
4.230470546786165298e-01,4.097390371639489381e-02,5.052861520595880451e-02
4.402844100649883630e-01,4.425723401635773407e-02,5.484430055418321875e-02
4.575217654513601961e-01,4.740009420209740504e-02,5.949310763724561385e-02
4.747591208377320293e-01,5.131340764061124299e-02,6.401952904203955796e-02
4.919964762241038625e-01,5.446434178868721221e-02,6.814318641109137764e-02
5.092338316104756402e-01,5.823535878957637746e-02,7.339764934460875356e-02
5.264711869968474733e-01,6.239831075902740887e-02,7.828294027842401526e-02
5.437085423832193065e-01,6.611458019582018564e-02,8.363870993790507857e-02
5.609458977695911397e-01,6.950479439237784718e-02,8.828416389128590502e-02
5.781832531559629729e-01,7.368993463958259382e-02,9.397446859941635533e-02
5.954206085423348060e-01,7.838568717918392714e-02,9.959392360623324503e-02
6.126579639287066392e-01,8.282999501917606699e-02,1.051022460727239066e-01
6.298953193150784724e-01,8.695015965030625238e-02,1.110486616679777078e-01
6.471326747014503056e-01,9.088954622209842460e-02,1.166365736272976794e-01
6.643700300878221388e-01,9.518091476961282327e-02,1.220988552305152935e-01
6.816073854741939719e-01,1.005715288044770894e-01,1.277406797746434564e-01
6.988447408605658051e-01,1.058145821241112255e-01,1.332129491064285021e-01
7.160820962469376383e-01,1.104710041179174512e-01,1.390839625589593009e-01
7.333194516333094715e-01,1.159007881127539497e-01,1.448921649144822021e-01
7.505568070196813046e-01,1.209128569621864407e-01,1.500481999706969327e-01
7.677941624060531378e-01,1.253772955061128180e-01,1.560850689299406180e-01
7.850315177924249710e-01,1.311040385766188421e-01,1.626702038218083568e-01
8.022688731787968042e-01,1.366378493377286840e-01,1.680802717843902228e-01
8.195062285651686373e-01,1.427876896371082227e-01,1.739666193399431737e-01
8.367435839515403595e-01,1.487769279744839135e-01,1.794688590142569928e-01
8.539809393379121927e-01,1.539577579360817683e-01,1.859979736012783991e-01
8.712182947242840259e-01,1.583567631567870393e-01,1.912442386395445393e-01
8.884556501106558590e-01,1.649188431431143909e-01,1.981298350954989462e-01
9.056930054970276922e-01,1.712935690521641130e-01,2.044330460168701513e-01
9.229303608833995254e-01,1.777918003462332364e-01,2.106557246152077068e-01
9.401677162697713586e-01,1.835380377760688353e-01,2.171188680474118726e-01
9.574050716561431917e-01,1.894769972465569496e-01,2.230733230330568806e-01
9.746424270425150249e-01,1.949758703293723583e-01,2.291005815635722698e-01
9.918797824288868581e-01,2.006101760394382316e-01,2.355223913423625803e-01
1.009117137815258802e+00,2.062833053353904933e-01,2.417699627367259074e-01
1.026354493201630635e+00,2.120188237791441610e-01,2.488179556816281224e-01
1.043591848588002469e+00,2.187677932773487155e-01,2.562210424713552981e-01
1.060829203974374302e+00,2.242750092874140344e-01,2.627767051335004322e-01
1.078066559360746135e+00,2.304339258685331182e-01,2.699804840023272701e-01
1.095303914747117968e+00,2.364449692848330231e-01,2.763974220260743686e-01
1.112541270133489801e+00,2.433403988507224225e-01,2.835244133265405475e-01
1.129778625519861635e+00,2.499577381175263069e-01,2.912217159832516389e-01
1.147015980906233468e+00,2.559386045541122701e-01,2.977174392878673137e-01
1.164253336292605301e+00,2.640914040850708133e-01,3.046377981010729985e-01
1.181490691678977134e+00,2.711075279658197723e-01,3.109196108897588906e-01
1.198728047065348967e+00,2.781819541650499272e-01,3.174501394281727951e-01
1.215965402451720800e+00,2.846597952056063585e-01,3.239494456923543431e-01
1.233202757838092634e+00,2.914321803917162002e-01,3.296954163523200809e-01
1.250440113224464467e+00,2.973732357786644243e-01,3.368211776278229319e-01
1.267677468610836300e+00,3.033052698146608273e-01,3.436882020842202956e-01
1.284914823997208133e+00,3.091759134357935923e-01,3.503483427743768197e-01
1.302152179383579966e+00,3.156924278430633946e-01,3.570370740500970475e-01
1.319389534769951799e+00,3.227228153587860526e-01,3.637363761510569171e-01
1.336626890156323633e+00,3.299999810540484857e-01,3.706880924608924044e-01
1.353864245542695466e+00,3.363441562830997711e-01,3.778829071026706399e-01
1.371101600929067299e+00,3.438295298654753251e-01,3.839799273619520226e-01
1.388338956315439132e+00,3.523684186503037163e-01,3.908771618596639796e-01
1.405576311701810965e+00,3.582877973523320159e-01,3.977908319034151319e-01
1.422813667088182799e+00,3.645007761714633143e-01,4.046310677031767500e-01
1.440051022474554632e+00,3.712906002996741450e-01,4.118379369387516475e-01
1.457288377860926465e+00,3.770366099460146780e-01,4.174007657339947053e-01
1.474525733247298298e+00,3.831569278188024508e-01,4.238499103335744977e-01
1.491763088633670131e+00,3.897116672381503166e-01,4.294707918208446884e-01
1.509000444020041964e+00,3.961661408799793116e-01,4.363310582807243820e-01
1.526237799406413798e+00,4.019345403379950832e-01,4.428350965615135970e-01
1.543475154792785631e+00,4.091538004482217494e-01,4.496091241161891405e-01
1.560712510179157464e+00,4.155981632885762389e-01,4.558119833769449514e-01
1.577949865565529297e+00,4.224133779931051880e-01,4.614200937128253854e-01
1.595187220951901130e+00,4.286751158440207932e-01,4.673956138451521025e-01
1.612424576338272963e+00,4.346871041290273907e-01,4.725424094112158357e-01
1.629661931724644797e+00,4.404165131151510093e-01,4.788317351747839457e-01
1.646899287111016630e+00,4.470075280934258655e-01,4.847488377352697220e-01
1.664136642497388241e+00,4.528237819349494320e-01,4.913038269659596446e-01
1.681373997883760074e+00,4.585612568728413274e-01,4.973725021123150958e-01
1.698611353270131907e+00,4.643256504616666835e-01,5.037934942931800997e-01
1.715848708656503740e+00,4.706607481275011939e-01,5.095790893950903344e-01
1.733086064042875574e+00,4.765480885401598976e-01,5.159859868609257827e-01
1.750323419429247407e+00,4.833650056591110022e-01,5.218760968270967915e-01
1.767560774815619240e+00,4.896606513736987409e-01,5.271537834581460080e-01
1.784798130201991073e+00,4.957977700493567674e-01,5.330433778658059119e-01
1.802035485588362906e+00,5.012727664551783757e-01,5.387633216388219015e-01
1.819272840974734740e+00,5.073260758530793169e-01,5.445702452262177751e-01
1.836510196361106573e+00,5.139132004757352989e-01,5.500281298589512202e-01
1.853747551747478406e+00,5.204335394644236112e-01,5.554381927204516955e-01
1.870984907133850239e+00,5.259521767128654268e-01,5.616913181079583595e-01
1.888222262520222072e+00,5.321370561691068923e-01,5.675368059254012332e-01
1.905459617906593905e+00,5.373722427040019678e-01,5.729575250438015965e-01
1.922696973292965739e+00,5.431973964217592377e-01,5.782215979556438734e-01
1.939934328679337572e+00,5.490836239873763125e-01,5.840434300889254526e-01
1.957171684065709405e+00,5.547040055147337556e-01,5.890330410664232907e-01
1.974409039452081238e+00,5.600838714097454707e-01,5.935823483588809069e-01
1.991646394838453071e+00,5.646106009015560145e-01,5.981232615081036874e-01
2.008883750224824905e+00,5.700152868303169917e-01,6.037080369787315437e-01
2.026121105611196960e+00,5.758203669812268499e-01,6.088037796400330715e-01
2.043358460997568571e+00,5.807912343950177858e-01,6.131229502960884314e-01
2.060595816383940626e+00,5.863493182678489735e-01,6.186373579928250432e-01
2.077833171770312237e+00,5.910086055575268782e-01,6.239962703158133950e-01
2.095070527156684292e+00,5.959203943066851972e-01,6.289734004267419909e-01
2.112307882543055904e+00,6.015115119754933515e-01,6.329883456145641851e-01
2.129545237929427959e+00,6.057578500704062785e-01,6.387611920834221912e-01
2.146782593315799570e+00,6.106768253458656481e-01,6.430525813315889350e-01
2.164019948702171625e+00,6.145128882228090283e-01,6.477860902480060412e-01
2.181257304088543236e+00,6.191748422314433675e-01,6.532402879040704047e-01
2.198494659474915291e+00,6.245955550042182614e-01,6.577345379635187728e-01
2.215732014861286903e+00,6.298912374691919558e-01,6.624286896507316502e-01
2.232969370247658514e+00,6.348415568791528907e-01,6.672530147248240118e-01
2.250206725634030569e+00,6.396511861971118096e-01,6.712365758691249962e-01
2.267444081020402180e+00,6.442703668212341750e-01,6.750926658611787756e-01
2.284681436406774235e+00,6.496348791963892921e-01,6.801897720056654384e-01
2.301918791793145846e+00,6.542026445598952966e-01,6.846161795624547963e-01
2.319156147179517902e+00,6.578595621334992760e-01,6.894514232072829207e-01
2.336393502565889513e+00,6.626988118151103668e-01,6.940391457850966228e-01
2.353630857952261568e+00,6.670799295222360481e-01,6.982949311517108182e-01
2.370868213338633179e+00,6.720251898551770076e-01,7.022942606999440507e-01
2.388105568725005234e+00,6.764666482951087190e-01,7.069756947129967051e-01
2.405342924111376846e+00,6.809208780336450939e-01,7.111190724371043714e-01
2.422580279497748901e+00,6.846434260696852014e-01,7.150454943720138123e-01
2.439817634884120512e+00,6.890793147755949200e-01,7.189942323037140648e-01
2.457054990270492567e+00,6.940733915472914184e-01,7.231448601697703094e-01
2.474292345656864178e+00,6.983021391627133312e-01,7.268464199935090742e-01
2.491529701043236233e+00,7.021869174487710419e-01,7.309045994517098244e-01
2.508767056429607845e+00,7.061470500901150249e-01,7.343385429499950101e-01
2.526004411815979900e+00,7.095143220749220436e-01,7.376624975568700782e-01
2.543241767202351511e+00,7.145100243063869927e-01,7.408606836076911950e-01
2.560479122588723566e+00,7.180186737646990780e-01,7.444979482995162101e-01
2.577716477975095177e+00,7.222494166149332484e-01,7.488814320129024704e-01
2.594953833361467233e+00,7.263924975074282919e-01,7.528557188166388192e-01
2.612191188747838844e+00,7.311282508969124683e-01,7.565800708899046434e-01
2.629428544134210899e+00,7.351638226642691620e-01,7.600728682687500903e-01
2.646665899520582510e+00,7.387264869436203085e-01,7.637764706702540041e-01
2.663903254906954565e+00,7.422092812661107430e-01,7.668358383930817812e-01
2.681140610293326176e+00,7.462986900183241623e-01,7.698171488375565863e-01
2.698377965679698232e+00,7.500405466669209931e-01,7.735057738966278906e-01
2.715615321066069843e+00,7.531654727287655504e-01,7.763667953178510217e-01
2.732852676452441898e+00,7.567467955388592626e-01,7.798304777144438038e-01
2.750090031838813509e+00,7.597715382036015486e-01,7.830894105124820426e-01
2.767327387225185564e+00,7.630673469200539571e-01,7.866484471705358361e-01
2.784564742611557175e+00,7.661642279276815737e-01,7.895178552090899027e-01
2.801802097997929231e+00,7.700677821669360545e-01,7.919222904355256443e-01
2.819039453384300842e+00,7.731345190188165795e-01,7.950289107266730326e-01
2.836276808770672897e+00,7.760202966087994536e-01,7.979776386583524728e-01
2.853514164157044508e+00,7.801544391241843623e-01,8.009672599328583331e-01
2.870751519543416563e+00,7.833864460084022374e-01,8.033852641954242202e-01
2.887988874929788174e+00,7.867099395613307289e-01,8.065482079673078619e-01
2.905226230316160230e+00,7.897425399282073100e-01,8.096390690234752663e-01
2.922463585702531841e+00,7.926049430082902081e-01,8.121769874845500281e-01
2.939700941088903896e+00,7.954505646971836708e-01,8.149811633355270590e-01
2.956938296475275507e+00,7.986983123672209972e-01,8.177268172401507274e-01
2.974175651861647562e+00,8.017159297865876777e-01,8.204149494883663518e-01
2.991413007248019174e+00,8.039180688366861505e-01,8.234103211495144015e-01
3.008650362634391229e+00,8.064225411465565374e-01,8.256739778955642928e-01
3.025887718020762840e+00,8.093977002922836395e-01,8.282146260350206068e-01
3.043125073407134895e+00,8.126378408376777607e-01,8.308777964534267424e-01
3.060362428793506506e+00,8.154022707368531186e-01,8.336036161318998161e-01
3.077599784179878561e+00,8.180267224404806914e-01,8.362291589268237013e-01
3.094837139566250173e+00,8.201431046946697778e-01,8.391974755929901830e-01
3.112074494952622228e+00,8.231375643698790601e-01,8.419901219220534694e-01
3.129311850338993839e+00,8.261492395648764031e-01,8.450732855231741780e-01
3.146549205725365894e+00,8.286798693398674809e-01,8.472999579172004747e-01
3.163786561111737505e+00,8.310216194897183106e-01,8.503008217232104204e-01
3.181023916498109561e+00,8.337803088400458362e-01,8.526087229440947324e-01
3.198261271884481172e+00,8.358226138624258450e-01,8.545014606116824174e-01
3.215498627270853227e+00,8.383834798312043146e-01,8.569023717018733333e-01
3.232735982657224838e+00,8.409662398599200284e-01,8.586952066684980789e-01
3.249973338043596893e+00,8.430540148151366431e-01,8.604016267945906460e-01
3.267210693429968504e+00,8.452987601725464595e-01,8.621475100527846713e-01
3.284448048816340560e+00,8.470998900334497650e-01,8.643820565482073226e-01
3.301685404202712171e+00,8.494060881258710394e-01,8.668324684929550328e-01
3.318922759589083782e+00,8.514523117510743866e-01,8.691513860843587125e-01
3.336160114975455837e+00,8.533282945268286790e-01,8.714136547444586434e-01
3.353397470361827448e+00,8.556970378540376121e-01,8.732510119809703264e-01
3.370634825748199503e+00,8.580223579900242425e-01,8.749050578976215187e-01
3.387872181134571115e+00,8.600876055366888373e-01,8.765869521947440290e-01
3.405109536520943170e+00,8.622132000392452866e-01,8.783472956932851794e-01
3.422346891907314781e+00,8.641646884869835787e-01,8.804885791863447109e-01
3.439584247293686836e+00,8.660216152733376527e-01,8.827902578134274592e-01
3.456821602680058447e+00,8.680297149962931114e-01,8.852128204214004814e-01
3.474058958066430502e+00,8.699737835282999043e-01,8.875252155923688546e-01
3.491296313452802114e+00,8.717292520110639931e-01,8.893936397229750268e-01
3.508533668839174169e+00,8.734476341109603803e-01,8.910493164357525808e-01
3.525771024225545780e+00,8.758942380164560504e-01,8.933206368069632752e-01
3.543008379611917835e+00,8.779958327652188643e-01,8.952576554081418392e-01
3.560245734998289446e+00,8.798615056684747637e-01,8.969588787876803249e-01
3.577483090384661502e+00,8.814834669677193979e-01,8.985887762665240031e-01
3.594720445771033113e+00,8.835217687537385567e-01,9.005289977843654592e-01
3.611957801157405168e+00,8.855369861056008318e-01,9.026400332968900209e-01
3.629195156543776779e+00,8.874319495684634962e-01,9.042336022082061442e-01
3.646432511930148834e+00,8.894062813077494578e-01,9.061690563328167469e-01
3.663669867316520445e+00,8.911389937391178684e-01,9.077163490101107790e-01
3.680907222702892501e+00,8.933011121749246941e-01,9.088230170439035582e-01
3.698144578089264112e+00,8.949946838331407362e-01,9.103479162699940064e-01
3.715381933475636167e+00,8.962269515192283764e-01,9.115244337327893520e-01
3.732619288862007778e+00,8.980492687148849962e-01,9.131220021369024220e-01
3.749856644248379833e+00,8.997898844895922954e-01,9.144749292042536615e-01
3.767093999634751444e+00,9.013661693307265521e-01,9.158079854119526297e-01
3.784331355021123500e+00,9.030099226070859020e-01,9.174736402065629681e-01
3.801568710407495111e+00,9.041693185924774001e-01,9.187342566129046428e-01
3.818806065793867166e+00,9.058081348062547722e-01,9.202361482084830957e-01
3.836043421180238777e+00,9.071571402168848719e-01,9.218388637479265624e-01
3.853280776566610832e+00,9.085104946205371235e-01,9.231710476967055490e-01
3.870518131952982444e+00,9.099818393493618318e-01,9.243825691041204218e-01
3.887755487339354499e+00,9.112839115517862298e-01,9.258965193534534066e-01
3.904992842725726110e+00,9.128276191118320781e-01,9.270020056336212289e-01
3.922230198112098165e+00,9.141290767095336944e-01,9.282638580144052520e-01
3.939467553498469776e+00,9.155916838470177233e-01,9.294620941845728179e-01
3.956704908884841831e+00,9.168214547677339121e-01,9.305282185991575750e-01
3.973942264271213443e+00,9.179205949037940737e-01,9.320617097587128308e-01
3.991179619657585498e+00,9.194530947448074087e-01,9.330947244425669140e-01
4.008416975043957109e+00,9.209860957968194484e-01,9.342609646268813517e-01
4.025654330430328720e+00,9.224156186109545574e-01,9.353290208159772412e-01
4.042891685816701219e+00,9.236805672650230115e-01,9.364318963420078523e-01
4.060129041203072831e+00,9.248579977963901078e-01,9.378794305075702775e-01
4.077366396589444442e+00,9.264169119186390633e-01,9.392727970172376484e-01
4.094603751975816053e+00,9.271996392467766190e-01,9.405981200541364551e-01
4.111841107362188552e+00,9.284515617030875134e-01,9.417692426914917592e-01
4.129078462748560163e+00,9.300196385104321228e-01,9.427926567256759149e-01
4.146315818134931774e+00,9.312663590203940078e-01,9.434411806437613679e-01
4.163553173521303385e+00,9.323027554452472110e-01,9.443979151595683907e-01
4.180790528907675885e+00,9.337622316490404861e-01,9.452022269459880999e-01
4.198027884294047496e+00,9.351823740789961814e-01,9.460254427482870376e-01
4.215265239680419107e+00,9.362373781013850760e-01,9.466919356167464716e-01
4.232502595066790718e+00,9.376912504449780306e-01,9.477794176693801198e-01
4.249739950453163218e+00,9.388754581550095013e-01,9.486929243445013649e-01
4.266977305839534829e+00,9.400825275457548313e-01,9.496138233195889899e-01
4.284214661225906440e+00,9.415176057152822020e-01,9.508910786502866586e-01
4.301452016612278051e+00,9.425614576259079280e-01,9.517401858587796193e-01
4.318689371998650550e+00,9.433798713473473541e-01,9.525543531471385439e-01
4.335926727385022161e+00,9.440968686184898484e-01,9.532570643292503920e-01
4.353164082771393772e+00,9.450702153856846977e-01,9.539085135105375146e-01
4.370401438157765384e+00,9.459109864824379876e-01,9.546541576653269079e-01
4.387638793544137883e+00,9.467604817245621751e-01,9.552504367651694084e-01
4.404876148930509494e+00,9.477689279537184763e-01,9.562625579949211030e-01
4.422113504316881105e+00,9.486190699787833136e-01,9.572859227526347992e-01
4.439350859703252716e+00,9.492560384619892488e-01,9.582544457832055107e-01
4.456588215089624327e+00,9.501313039902644642e-01,9.587730990497612682e-01
4.473825570475996827e+00,9.510055911977590704e-01,9.595475082318689619e-01
4.491062925862368438e+00,9.518081748388478314e-01,9.606288766858647188e-01
4.508300281248740049e+00,9.525533733898469135e-01,9.614806653608798381e-01
4.525537636635111660e+00,9.531851986329690218e-01,9.620310715257422984e-01
4.542774992021484159e+00,9.538834191140488361e-01,9.628108325850993632e-01
4.560012347407855771e+00,9.548943900985781275e-01,9.633615796029039169e-01
4.577249702794227382e+00,9.553268029427356423e-01,9.640151750844370149e-01
4.594487058180598993e+00,9.562199328186076208e-01,9.648321833614446064e-01
4.611724413566971492e+00,9.567822359495294915e-01,9.654678855723990427e-01
4.628961768953343103e+00,9.575563245369301812e-01,9.661290492727855339e-01
4.646199124339714714e+00,9.585223453408121541e-01,9.670070884961706748e-01
4.663436479726086326e+00,9.592209315360707977e-01,9.676570164492034332e-01
4.680673835112458825e+00,9.600771243982175740e-01,9.680046872137911818e-01
4.697911190498830436e+00,9.609274821736436545e-01,9.686695828939588804e-01
4.715148545885202047e+00,9.614046029146838812e-01,9.691984788773362336e-01
4.732385901271573658e+00,9.623260786814735734e-01,9.698120364796241066e-01
4.749623256657946158e+00,9.629923545002909702e-01,9.702630814322656949e-01
4.766860612044317769e+00,9.638079355989618291e-01,9.710162052659574439e-01
4.784097967430689380e+00,9.645399301505028777e-01,9.716408513841182648e-01
4.801335322817060991e+00,9.649577063617917894e-01,9.718841410249932089e-01
4.818572678203433490e+00,9.651684978709251794e-01,9.726445298290499197e-01
4.835810033589805101e+00,9.656431703491945573e-01,9.732754518940145427e-01
4.853047388976176713e+00,9.662200297863740017e-01,9.737769276484004033e-01
4.870284744362548324e+00,9.668119440738498493e-01,9.743448593316335060e-01
4.887522099748920823e+00,9.673146006563582144e-01,9.746693704650336576e-01
4.904759455135292434e+00,9.680705246686672760e-01,9.751111522837883072e-01
4.921996810521664045e+00,9.687141754347760036e-01,9.754814315414069847e-01
4.939234165908035656e+00,9.694166016478347192e-01,9.760812542369882161e-01
4.956471521294408156e+00,9.699532931735134200e-01,9.764581330061881115e-01
4.973708876680779767e+00,9.703136860579800738e-01,9.768249173249617945e-01
4.990946232067151378e+00,9.711668031282110203e-01,9.772984724748118301e-01
5.008183587453522989e+00,9.715963699853356061e-01,9.777545666020850401e-01
5.025420942839895488e+00,9.721186457892477817e-01,9.781756725252351847e-01
5.042658298226267100e+00,9.727571657648576009e-01,9.786470823120393403e-01
5.059895653612638711e+00,9.731835021372038375e-01,9.790160481867185016e-01
5.077133008999010322e+00,9.736995154322074519e-01,9.792941007644805351e-01
5.094370364385382821e+00,9.742749744399681333e-01,9.797471415994811750e-01
5.111607719771754432e+00,9.748749057212041658e-01,9.800701963341164058e-01
5.128845075158126043e+00,9.753237221285585568e-01,9.804959064755582876e-01
5.146082430544497655e+00,9.759123049674693906e-01,9.808791755512136223e-01
5.163319785930870154e+00,9.763009283361427926e-01,9.811965442564479778e-01
5.180557141317241765e+00,9.768373222371206088e-01,9.814119124194023991e-01
5.197794496703613376e+00,9.775241609569038648e-01,9.818886432777862439e-01
5.215031852089984987e+00,9.780786192091006637e-01,9.822838127016725318e-01
5.232269207476357487e+00,9.783267247904016140e-01,9.826012824125298639e-01
5.249506562862729098e+00,9.788243671494396558e-01,9.830201707392480781e-01
5.266743918249100709e+00,9.791435658601266301e-01,9.832914832694380491e-01
5.283981273635472320e+00,9.797714323920163615e-01,9.835452460545394127e-01
5.301218629021844819e+00,9.802615635250316872e-01,9.837785940258718664e-01
5.318455984408216430e+00,9.806103932801019107e-01,9.841382604472929119e-01
5.335693339794588042e+00,9.809524769624573537e-01,9.844078231098798426e-01
5.352930695180959653e+00,9.812898352869001695e-01,9.847857736111333971e-01
5.370168050567332152e+00,9.816383006499532771e-01,9.850881973858753859e-01
5.387405405953703763e+00,9.820889380391756296e-01,9.854702450489069010e-01
5.404642761340075374e+00,9.824941149781460936e-01,9.857161967434335814e-01
5.421880116726446985e+00,9.827127332311824670e-01,9.858908975525231266e-01
5.439117472112819485e+00,9.830573137536655626e-01,9.862783531483650945e-01
5.456354827499191096e+00,9.835627980954180227e-01,9.867436855836763110e-01
5.473592182885562707e+00,9.838889079515090730e-01,9.870577840419101356e-01
5.490829538271934318e+00,9.842924761196488737e-01,9.873024306202732303e-01
5.508066893658306817e+00,9.847656446121915153e-01,9.874836966672836391e-01
5.525304249044678429e+00,9.851243719697360124e-01,9.877452449849959404e-01
5.542541604431050040e+00,9.853933711564049069e-01,9.879811472821985463e-01
5.559778959817421651e+00,9.857586193286392851e-01,9.882276421257977228e-01
5.577016315203793262e+00,9.859678848751967095e-01,9.885067936441893632e-01
5.594253670590165761e+00,9.861867783719151515e-01,9.886093580029727823e-01
5.611491025976537372e+00,9.864221489199448412e-01,9.887435003893064733e-01
5.628728381362908983e+00,9.867239564611637315e-01,9.889847842501235942e-01
5.645965736749280595e+00,9.870738808269398090e-01,9.894813550953037717e-01
5.663203092135653094e+00,9.873585526873736029e-01,9.896617922969884740e-01
5.680440447522024705e+00,9.877746293123821353e-01,9.899641205598918026e-01
5.697677802908396316e+00,9.882585836570844107e-01,9.903680430433172699e-01
5.714915158294767927e+00,9.884465631249634843e-01,9.905613075000555545e-01
5.732152513681140427e+00,9.889108237716051075e-01,9.911589098056586833e-01
5.749389869067512038e+00,9.892024836316035685e-01,9.913257333556388939e-01
5.766627224453883649e+00,9.894438295718001042e-01,9.916420408829719202e-01
5.783864579840255260e+00,9.897373956618009672e-01,9.920781032381015274e-01
5.801101935226627759e+00,9.900263721836282116e-01,9.921675898019087780e-01
5.818339290612999370e+00,9.903329100893396575e-01,9.923158752760988799e-01
5.835576645999370982e+00,9.905706312355504473e-01,9.924225390348703213e-01
5.852814001385742593e+00,9.907367468054854021e-01,9.928608050951295283e-01
5.870051356772115092e+00,9.909580316593205040e-01,9.932667000122881173e-01
5.887288712158486703e+00,9.911340181539551875e-01,9.935207375772112659e-01
5.904526067544858314e+00,9.913332416956029958e-01,9.937537582426935190e-01
5.921763422931229925e+00,9.916961399787076470e-01,9.938541954944654089e-01
5.939000778317602425e+00,9.919445530167178005e-01,9.941101961761259487e-01
5.956238133703974036e+00,9.920974664345741934e-01,9.942267693406598994e-01
5.973475489090345647e+00,9.921777029585419072e-01,9.943486466009365810e-01
5.990712844476717258e+00,9.923804918702444633e-01,9.944757176933152198e-01
6.007950199863089757e+00,9.924938436225252403e-01,9.946902915960392777e-01
6.025187555249461369e+00,9.925257893445696977e-01,9.948322238194504674e-01
6.042424910635832980e+00,9.927339302219532202e-01,9.950778864475646746e-01
6.059662266022204591e+00,9.929171212864031926e-01,9.953139542481692636e-01
6.076899621408577090e+00,9.931068868512745729e-01,9.954290984051353819e-01
6.094136976794948701e+00,9.933593058121636954e-01,9.955878393157093775e-01
6.111374332181320312e+00,9.936349247091224024e-01,9.957269626365192750e-01
6.128611687567691924e+00,9.938074711784040671e-01,9.958530920984204338e-01
6.145849042954064423e+00,9.940815144584846941e-01,9.959747226700990108e-01
6.163086398340436034e+00,9.942268844534472017e-01,9.961127463221141065e-01
6.180323753726807645e+00,9.943720492206823414e-01,9.961927906523037057e-01
6.197561109113179256e+00,9.945406470084889872e-01,9.963074802537744690e-01
6.214798464499551756e+00,9.946712543302266285e-01,9.964766511956977268e-01
6.232035819885923367e+00,9.947562491329244860e-01,9.966531460398408981e-01
6.249273175272294978e+00,9.949690269722275549e-01,9.967488250164824315e-01
6.266510530658666589e+00,9.951764816908845734e-01,9.967968267914596447e-01
6.283747886045039088e+00,9.953238759590202767e-01,9.968605887848105418e-01
6.300985241431410699e+00,9.954143041361053212e-01,9.969935620531132914e-01
6.318222596817782311e+00,9.955544463151985157e-01,9.971249056609923223e-01
6.335459952204153922e+00,9.956909356617783535e-01,9.972451604427973182e-01
6.352697307590526421e+00,9.958641879977542244e-01,9.973174967903220001e-01
6.369934662976898032e+00,9.960358657128368653e-01,9.973693503451350750e-01
6.387172018363269643e+00,9.960785185285609966e-01,9.974128942074248494e-01
6.404409373749641254e+00,9.962294731219067945e-01,9.975392984820488085e-01
6.421646729136013754e+00,9.962838745591925393e-01,9.975762735490044664e-01
6.438884084522385365e+00,9.964263686476139137e-01,9.976642779040247877e-01
6.456121439908756976e+00,9.965935222559040296e-01,9.977416518199709872e-01
6.473358795295128587e+00,9.966616294454150315e-01,9.978419252310655185e-01
6.490596150681501086e+00,9.967263905823262604e-01,9.978631045835283375e-01
6.507833506067872698e+00,9.968036044725878675e-01,9.979725683335843867e-01
6.525070861454244309e+00,9.968651060959500265e-01,9.980749812557929701e-01
6.542308216840615920e+00,9.969567374649241920e-01,9.981492050619359402e-01
6.559545572226988419e+00,9.969827989652709777e-01,9.982060087688646721e-01
6.576782927613360030e+00,9.970333083486584425e-01,9.982495267570732356e-01
6.594020282999731641e+00,9.972300844583517065e-01,9.982977804691269830e-01
6.611257638386103253e+00,9.974051968613104613e-01,9.983783811618961446e-01
6.628494993772474864e+00,9.974511595947012088e-01,9.984901451446549503e-01
6.645732349158847363e+00,9.975181826410355335e-01,9.986336488583203996e-01
6.662969704545218974e+00,9.975491427758760299e-01,9.986590258285585886e-01
6.680207059931590585e+00,9.976057734835322988e-01,9.986638235230519411e-01
6.697444415317962196e+00,9.977502457531947089e-01,9.986686212175452937e-01
6.714681770704334696e+00,9.978063615945740317e-01,9.986734189120385352e-01
6.731919126090706307e+00,9.978739241117366987e-01,9.986782166065318878e-01
6.749156481477077918e+00,9.979009467793700239e-01,9.986830143010252403e-01
6.766393836863449529e+00,9.979531836309164516e-01,9.986878119955185928e-01
6.783631192249822028e+00,9.980026781922688439e-01,9.986926096900118344e-01
6.800868547636193640e+00,9.980488814527012087e-01,9.987005657008229953e-01
6.818105903022565251e+00,9.980990394106123986e-01,9.987469310159489133e-01
6.835343258408936862e+00,9.981588677928352471e-01,9.987711999284075715e-01
6.852580613795309361e+00,9.981811661608746000e-01,9.987943361185834812e-01
6.869817969181680972e+00,9.982183755247907575e-01,9.988176158882877687e-01
6.887055324568052583e+00,9.982520960937580901e-01,9.988466207205340952e-01
6.904292679954424194e+00,9.983331825372742108e-01,9.988666024862379311e-01
6.921530035340796694e+00,9.983643721075237121e-01,9.988828770191592321e-01
6.938767390727168305e+00,9.984432226922147491e-01,9.989385220087422246e-01
6.956004746113539916e+00,9.985880332826528871e-01,9.989577728692971004e-01
6.973242101499911527e+00,9.986313186938230446e-01,9.989942150164574652e-01
6.990479456886284026e+00,9.986761889673535508e-01,9.990446768136506117e-01
7.007716812272655638e+00,9.987771016258027990e-01,9.991156391677968873e-01
7.024954167659027249e+00,9.987954698055164782e-01,9.991520480780415880e-01
7.042191523045398860e+00,9.988138379852302684e-01,9.991733693312147002e-01
7.059428878431771359e+00,9.988642789555600698e-01,9.991781450170508228e-01
7.076666233818142970e+00,9.989480590191657239e-01,9.991829207028868343e-01
7.093903589204514581e+00,9.989902982094517325e-01,9.991876963887228458e-01
7.111140944590886193e+00,9.990089745064827387e-01,9.991924720745588573e-01
7.128378299977258692e+00,9.990979372110920798e-01,9.991972477603949798e-01
7.145615655363630303e+00,9.991183998528793131e-01,9.992020234462309913e-01
7.162853010750001914e+00,9.991560636996315026e-01,9.992067991320670028e-01
7.180090366136373525e+00,9.991846065998526427e-01,9.992172429397414568e-01
7.197327721522746025e+00,9.992021408464183407e-01,9.992448894681131843e-01
7.214565076909117636e+00,9.992529836897713347e-01,9.992981817183553828e-01
7.231802432295489247e+00,9.992759013671672630e-01,9.993389078827249472e-01
7.249039787681860858e+00,9.993093416988588773e-01,9.993686851405929605e-01
7.266277143068233357e+00,9.993701521761542139e-01,9.993726505752253964e-01
7.283514498454604968e+00,9.993754676536915627e-01,9.993766160098577211e-01
7.300751853840976580e+00,9.993807831312290224e-01,9.993805814444901570e-01
7.317989209227348191e+00,9.993860986087664822e-01,9.993845468791225928e-01
7.335226564613720690e+00,9.993914140863038309e-01,9.993885123137549176e-01
7.352463920000092301e+00,9.993967295638412907e-01,9.993924777483873534e-01
7.369701275386463912e+00,9.994020450413787504e-01,9.993964431830197892e-01
7.386938630772835523e+00,9.994073605189160991e-01,9.994004086176521140e-01
7.404175986159208023e+00,9.994229300549061223e-01,9.994043740522845498e-01
7.421413341545579634e+00,9.994394087825738682e-01,9.994132506100382729e-01
7.438650696931951245e+00,9.994517386391280622e-01,9.994872021105623006e-01
7.455888052318322856e+00,9.994602801693643901e-01,9.994998814896830508e-01
7.473125407704695355e+00,9.994688216996007180e-01,9.995125608688039121e-01
7.490362763091066967e+00,9.994773632298369348e-01,9.995252402479247733e-01
7.507600118477438578e+00,9.994859047600732627e-01,9.995308216469013241e-01
7.524837473863810189e+00,9.994942313684442858e-01,9.995357989350086569e-01
7.542074829250182688e+00,9.995025342394135981e-01,9.995407762231158788e-01
7.559312184636554299e+00,9.995108371103827993e-01,9.995457535112232117e-01
7.576549540022925910e+00,9.995191399813521116e-01,9.995507307993305446e-01
7.593786895409297522e+00,9.995380718464041969e-01,9.995557080874378775e-01
7.611024250795670021e+00,9.995707844699216471e-01,9.995606853755452104e-01
7.628261606182041632e+00,9.995784628475894440e-01,9.995656626636525433e-01
7.645498961568413243e+00,9.995861412252573519e-01,9.995841974133284902e-01
7.662736316954784854e+00,9.995938196029251488e-01,9.996028767584734798e-01
7.679973672341157354e+00,9.996014979805930567e-01,9.996930123789223854e-01
7.697211027727528965e+00,9.996095847232063791e-01,9.997092109788031644e-01
7.714448383113900576e+00,9.996180507901062384e-01,9.997325027607986137e-01
7.731685738500272187e+00,9.996265168570059867e-01,9.997786507239309062e-01
7.748923093886643798e+00,9.996349829239058460e-01,9.998028600864187210e-01
7.766160449273016297e+00,9.996434489908055943e-01,9.998092721108384762e-01
7.783397804659387909e+00,9.996558878984513896e-01,9.998156841352583424e-01
7.800635160045759520e+00,9.996690002369614803e-01,9.998220961596782086e-01
7.817872515432131131e+00,9.996821125754715709e-01,9.998285081840979638e-01
7.835109870818503630e+00,9.997673265847747404e-01,9.998349202085178300e-01
7.852347226204875241e+00,9.997819344771007311e-01,9.998413322329376962e-01
7.869584581591246852e+00,9.997965423694268328e-01,9.998440264622598939e-01
7.886821936977618464e+00,9.998034623509506336e-01,9.998462311864761975e-01
7.904059292363990963e+00,9.998049390134245984e-01,9.998484359106925012e-01
7.921296647750362574e+00,9.998064156758985632e-01,9.998506406349088049e-01
7.938534003136734185e+00,9.998078923383725281e-01,9.998528453591251086e-01
7.955771358523105796e+00,9.998093690008463819e-01,9.998550500833414123e-01
7.973008713909478296e+00,9.998108456633203467e-01,9.998572548075576050e-01
7.990246069295849907e+00,9.998123223257943115e-01,9.998594595317739087e-01
8.007483424682220630e+00,9.998137989882682763e-01,9.998616642559902123e-01
8.024720780068593129e+00,9.998152756507422412e-01,9.998638689802065160e-01
8.041958135454963852e+00,9.998167523132162060e-01,9.998660737044228197e-01
8.059195490841336351e+00,9.998182289756901708e-01,9.998682784286391234e-01
8.076432846227708851e+00,9.998197056381641357e-01,9.998704831528554271e-01
8.093670201614079573e+00,9.998211823006379895e-01,9.998726878770716198e-01
8.110907557000452073e+00,9.998226589631119543e-01,9.998748926012879235e-01
8.128144912386822796e+00,9.998241356255859191e-01,9.998770973255042271e-01
8.145382267773195295e+00,9.998256122880598840e-01,9.998793020497205308e-01
8.162619623159567794e+00,9.998270889505338488e-01,9.998815067739368345e-01
8.179856978545938517e+00,9.998285656130078136e-01,9.998889389973955044e-01
8.197094333932311017e+00,9.998300422754817784e-01,9.998964972788626504e-01
8.214331689318683516e+00,9.998315189379556323e-01,9.999040555603299074e-01
8.231569044705054239e+00,9.998329956004295971e-01,9.999116138417971644e-01
8.248806400091426738e+00,9.998344722629035619e-01,9.999191721232643104e-01
8.266043755477797461e+00,9.998359489253775267e-01,9.999256214229134132e-01
8.283281110864169960e+00,9.998374255878514916e-01,9.999317069254475276e-01
8.300518466250542460e+00,9.998389022503254564e-01,9.999377924279817531e-01
8.317755821636913183e+00,9.998403789127994212e-01,9.999438779305158675e-01
8.334993177023285682e+00,9.998418555752732750e-01,9.999499634330499820e-01
8.352230532409658181e+00,9.998546407742151532e-01,9.999560489355842074e-01
8.369467887796028904e+00,9.998694340695639671e-01,9.999614171661272977e-01
8.386705243182401404e+00,9.998832297786395262e-01,9.999647996984617482e-01
8.403942598568772127e+00,9.998924931477233269e-01,9.999681822307961987e-01
8.421179953955144626e+00,9.999017565168071275e-01,9.999715647631305382e-01
8.438417309341517125e+00,9.999110198858909282e-01,9.999749472954649887e-01
8.455654664727887848e+00,9.999202832549747288e-01,9.999783298277994392e-01
8.472892020114260347e+00,9.999270180127525220e-01,9.999817123601338897e-01
8.490129375500632847e+00,9.999335281096997097e-01,9.999850948924683403e-01
8.507366730887003570e+00,9.999400382066468973e-01,9.999884774248027908e-01
8.524604086273376069e+00,9.999465483035940849e-01,9.999918599571372413e-01
8.541841441659746792e+00,9.999530584005412726e-01,9.999952424894716918e-01
8.559078797046119291e+00,9.999595684974885712e-01,9.999986250218060313e-01
8.576316152432491791e+00,9.999723323804330377e-01,1.000000000000000000e+00
8.593553507818862514e+00,9.999861661902165189e-01,1.000000000000000000e+00
8.610790863205235013e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/example_performance_hybrid_cf.csv <==
x,ul,dl
1.111754134756921808e-01,0.000000000000000000e+00,3.948043744324686966e-05
1.289751160029642962e-01,0.000000000000000000e+00,6.763779010140608388e-05
1.467748185302364117e-01,0.000000000000000000e+00,9.507227959115670496e-05
1.645745210575085271e-01,0.000000000000000000e+00,1.196071358412591483e-04
1.823742235847806148e-01,0.000000000000000000e+00,1.283846701444303954e-04
2.001739261120527580e-01,1.121463521125064765e-04,1.371622044476016695e-04
2.179736286393248457e-01,1.331971921710099456e-04,1.459397387507729437e-04
2.357733311665969611e-01,1.490196344322092595e-04,1.547172730539441907e-04
2.535730336938690765e-01,1.928805100491627188e-04,3.151321140230043945e-04
2.713727362211412197e-01,2.333878495974919614e-04,3.632117480996807299e-04
2.891724387484133074e-01,2.869833334367214166e-04,3.834424239826663642e-04
3.069721412756853951e-01,3.608368715883417685e-04,4.085065823919789845e-04
3.247718438029575383e-01,4.344630606607461244e-04,4.809562595572557824e-04
3.425715463302296260e-01,4.940901547973289070e-04,5.604348385790687689e-04
3.603712488575017137e-01,6.032740203930802344e-04,7.064494650152737358e-04
3.781709513847738569e-01,6.368034457624839129e-04,9.640835024768976743e-04
3.959706539120460000e-01,8.018118435776753084e-04,1.157237564949883946e-03
4.137703564393180322e-01,9.146382651796430624e-04,1.294895520873453644e-03
4.315700589665901754e-01,9.344721426648361015e-04,1.545016988147591497e-03
4.493697614938623186e-01,9.854258495420327012e-04,1.745191865057937278e-03
4.671694640211344618e-01,1.201182569907449649e-03,1.922593848867181626e-03
4.849691665484064940e-01,1.461099414189044599e-03,2.219744446448852337e-03
5.027688690756786372e-01,1.562092906657222124e-03,2.443939759776599715e-03
5.205685716029507804e-01,1.712177592530130486e-03,2.771157822257546994e-03
5.383682741302228125e-01,1.977189708544070060e-03,2.997070515163048187e-03
5.561679766574949557e-01,2.155467875708056737e-03,3.216253928564768560e-03
5.739676791847670989e-01,2.422294396465115261e-03,3.846227213774569467e-03
5.917673817120392421e-01,2.679236289371122320e-03,4.191136595389541308e-03
6.095670842393112743e-01,2.953801529440950972e-03,4.673896538882386063e-03
6.273667867665834175e-01,3.566483653639358417e-03,5.242093894275216132e-03
6.451664892938555607e-01,3.815880250758948555e-03,5.771026545224314762e-03
6.629661918211275928e-01,4.129009106921424296e-03,6.240599772283141403e-03
6.807658943483997360e-01,4.311529296106859227e-03,7.033051859512258475e-03
6.985655968756718792e-01,4.568502480655210404e-03,7.606916643967290108e-03
7.163652994029439114e-01,4.847726895970688385e-03,8.382057331823868779e-03
7.341650019302160546e-01,5.349564523770409218e-03,8.983188493774260652e-03
7.519647044574881978e-01,5.957457092308228105e-03,9.483179677472740668e-03
7.697644069847603410e-01,6.467279521225595927e-03,1.021479183600109905e-02
7.875641095120323731e-01,6.925260341217240150e-03,1.084202930063598441e-02
8.053638120393045163e-01,7.490384427279871311e-03,1.144764708557113875e-02
8.231635145665766595e-01,8.226186683793405494e-03,1.271301504347613874e-02
8.409632170938486917e-01,8.468698975477945146e-03,1.348657427722507393e-02
8.587629196211208349e-01,8.946800392954449774e-03,1.446669687776996546e-02
8.765626221483929781e-01,9.530156038546476471e-03,1.541769240995107329e-02
8.943623246756651213e-01,1.058719659492580838e-02,1.644611670091727582e-02
9.121620272029371534e-01,1.173876122156752508e-02,1.775093426363631016e-02
9.299617297302092966e-01,1.258645672519311844e-02,1.883444770506437910e-02
9.477614322574814398e-01,1.308757298424604795e-02,1.994366003772705953e-02
9.655611347847534720e-01,1.370913201577540416e-02,2.151823474679690276e-02
9.833608373120256152e-01,1.489743389118339083e-02,2.305991793595742190e-02
1.001160539839297758e+00,1.600977737884628355e-02,2.465399232910551325e-02
1.018960242366570013e+00,1.717772575339894525e-02,2.562442816826529524e-02
1.036759944893842045e+00,1.858803208562399140e-02,2.705318596441175574e-02
1.054559647421114077e+00,1.999450382764557735e-02,2.905598433803013858e-02
1.072359349948386331e+00,2.112425049225245127e-02,3.046971860563465334e-02
1.090159052475658363e+00,2.234461602464629659e-02,3.263020355716504672e-02
1.107958755002930396e+00,2.426673216539606062e-02,3.471287822691662001e-02
1.125758457530202428e+00,2.598591110521702302e-02,3.639663249609327578e-02
1.143558160057474682e+00,2.801244426764905315e-02,3.905915911167139737e-02
1.161357862584746714e+00,2.933333817609435484e-02,4.111845836147474259e-02
1.179157565112018968e+00,3.074445402956343942e-02,4.345206306217309217e-02
1.196957267639291000e+00,3.283664378345328705e-02,4.619793836517857577e-02
1.214756970166563033e+00,3.473977905826865220e-02,4.825544592698253338e-02
1.232556672693835287e+00,3.635010197502198948e-02,5.070996511915645127e-02
1.250356375221107319e+00,3.864920005531150005e-02,5.283575218116369487e-02
1.268156077748379351e+00,4.104174877999365589e-02,5.541439823417168564e-02
1.285955780275651605e+00,4.333201883818525724e-02,5.848103845662052519e-02
1.303755482802923638e+00,4.606115560151063937e-02,6.143718585984392355e-02
1.321555185330195670e+00,4.891923975886312143e-02,6.420512222041106776e-02
1.339354887857467924e+00,5.132209895663539245e-02,6.718531663383520147e-02
1.357154590384739956e+00,5.384153299843547763e-02,7.016231558655697254e-02
1.374954292912012210e+00,5.624060906926754005e-02,7.311265777755744655e-02
1.392753995439284243e+00,5.843149980798564153e-02,7.644909459054510803e-02
1.410553697966556275e+00,6.123855004687566578e-02,7.950584189325134166e-02
1.428353400493828529e+00,6.432044597685508680e-02,8.309194153581442310e-02
1.446153103021100561e+00,6.781058802071042446e-02,8.615146285541487592e-02
1.463952805548372593e+00,7.099658154570002988e-02,8.927808930369345031e-02
1.481752508075644847e+00,7.365717719544216668e-02,9.299903424362071513e-02
1.499552210602916880e+00,7.777698946180719441e-02,9.708656062740195214e-02
1.517351913130188912e+00,8.144413655334239999e-02,1.001274679581919402e-01
1.535151615657461166e+00,8.428256990590016207e-02,1.042829054051639531e-01
1.552951318184733198e+00,8.771670631587966116e-02,1.081766715148919089e-01
1.570751020712005230e+00,9.144838231882983226e-02,1.117351046491992378e-01
1.588550723239277485e+00,9.490253563325828923e-02,1.157657131131704653e-01
1.606350425766549517e+00,9.884260687262454159e-02,1.208016631412936331e-01
1.624150128293821771e+00,1.032051534941858945e-01,1.256927882752092163e-01
1.641949830821093803e+00,1.072229091793403671e-01,1.303902446624689015e-01
1.659749533348365835e+00,1.117437698842148053e-01,1.350514050957719592e-01
1.677549235875638090e+00,1.161366679443871369e-01,1.404843265104733785e-01
1.695348938402910122e+00,1.197693502344394645e-01,1.457877272971293825e-01
1.713148640930182154e+00,1.242690430373699778e-01,1.508678472131127490e-01
1.730948343457454408e+00,1.291054924696603268e-01,1.557043496029970331e-01
1.748748045984726440e+00,1.344523519790443711e-01,1.611307581150532020e-01
1.766547748511998472e+00,1.394035674234459510e-01,1.655931036881435614e-01
1.784347451039270727e+00,1.450320782619689275e-01,1.709835137824739226e-01
1.802147153566542759e+00,1.503695808118914179e-01,1.756384370185355148e-01
1.819946856093814791e+00,1.558218793655455348e-01,1.810903669771151137e-01
1.837746558621087045e+00,1.604319209080118380e-01,1.866494165356019364e-01
1.855546261148359077e+00,1.657521454905439007e-01,1.920263509799887969e-01
1.873345963675631332e+00,1.719855878320122322e-01,1.974350805995111757e-01
1.891145666202903364e+00,1.770056685313222411e-01,2.025876810306894149e-01
1.908945368730175396e+00,1.817385546544798003e-01,2.078912094654384590e-01
1.926745071257447650e+00,1.879647297450571242e-01,2.142434269195404306e-01
1.944544773784719682e+00,1.931667974432888513e-01,2.198391789770569316e-01
1.962344476311991714e+00,1.989505162500338487e-01,2.254765407621295015e-01
1.980144178839263969e+00,2.052760698061387445e-01,2.316092092362789512e-01
1.997943881366536001e+00,2.114451149201309887e-01,2.372275172287303391e-01
2.015743583893808033e+00,2.177754835343621853e-01,2.428869015692542710e-01
2.033543286421080509e+00,2.237474470861033626e-01,2.497354050084256705e-01
2.051342988948352541e+00,2.297474298989403696e-01,2.562708140079505426e-01
2.069142691475624574e+00,2.360319674495620912e-01,2.618450282240785687e-01
2.086942394002896606e+00,2.425586625986017042e-01,2.680700394558652166e-01
2.104742096530168638e+00,2.494687569425896312e-01,2.743368257710191438e-01
2.122541799057440670e+00,2.568292707179193890e-01,2.798138077798082990e-01
2.140341501584712702e+00,2.637072055824975503e-01,2.867521349614653436e-01
2.158141204111985179e+00,2.707968639025798430e-01,2.929673051302978393e-01
2.175940906639257211e+00,2.783686677754894090e-01,2.987665586689483566e-01
2.193740609166529243e+00,2.847953017265967279e-01,3.061445353182585261e-01
2.211540311693801275e+00,2.919358882687954071e-01,3.125776106425648959e-01
2.229340014221073307e+00,2.981623487634680880e-01,3.192334831107315196e-01
2.247139716748345784e+00,3.045411817082216976e-01,3.258928536692949351e-01
2.264939419275617816e+00,3.111514593845811083e-01,3.313202005266907002e-01
2.282739121802889848e+00,3.178897309282947559e-01,3.374875649192390359e-01
2.300538824330161880e+00,3.252327787641018375e-01,3.452336090570624627e-01
2.318338526857433912e+00,3.318639603838761110e-01,3.519348180774679036e-01
2.336138229384705944e+00,3.381103184658553751e-01,3.585365335633071138e-01
2.353937931911978421e+00,3.453280546935998396e-01,3.654067963256614204e-01
2.371737634439250453e+00,3.519743932140803611e-01,3.725992971131283915e-01
2.389537336966522485e+00,3.591661186748842938e-01,3.795054464750730605e-01
2.407337039493794517e+00,3.655487011029048827e-01,3.858261592842007204e-01
2.425136742021066549e+00,3.737019258735690963e-01,3.917291968120741319e-01
2.442936444548339026e+00,3.808426928695194391e-01,3.986647014895396968e-01
2.460736147075611058e+00,3.874990361316782983e-01,4.051900694712122220e-01
2.478535849602883090e+00,3.952155839256843994e-01,4.113732964842010120e-01
2.496335552130155122e+00,4.024709546470665589e-01,4.190923773094279992e-01
2.514135254657427154e+00,4.085303495317374467e-01,4.258931811472376761e-01
2.531934957184699186e+00,4.164815561688508527e-01,4.325229611607251945e-01
2.549734659711971663e+00,4.232027974199256692e-01,4.388510429934662227e-01
2.567534362239243695e+00,4.302001037340507095e-01,4.460449144197551896e-01
2.585334064766515727e+00,4.373211936481160023e-01,4.524365879831955817e-01
2.603133767293787759e+00,4.435258540085574852e-01,4.584313808112073785e-01
2.620933469821059791e+00,4.500985690820408225e-01,4.658347294404229788e-01
2.638733172348332268e+00,4.569412612322562017e-01,4.730894645572153445e-01
2.656532874875604300e+00,4.640507381316150703e-01,4.801935544490992247e-01
2.674332577402876332e+00,4.708267859048307913e-01,4.870517973839293968e-01
2.692132279930148364e+00,4.782713548445238216e-01,4.933639240376917479e-01
2.709931982457420396e+00,4.848456915141993173e-01,5.002155348866431650e-01
2.727731684984692428e+00,4.916118314763285868e-01,5.061417857122760822e-01
2.745531387511964905e+00,4.983582786128808451e-01,5.127379245234932048e-01
2.763331090039236937e+00,5.050928761602513362e-01,5.187182835253187907e-01
2.781130792566508969e+00,5.109674350613337968e-01,5.244874466931297441e-01
2.798930495093781001e+00,5.184443796971816010e-01,5.307751822453260493e-01
2.816730197621053033e+00,5.257038541151757283e-01,5.379704153521885912e-01
2.834529900148325066e+00,5.324807109217634116e-01,5.441966654115768520e-01
2.852329602675597542e+00,5.384476175494498085e-01,5.504828729847600632e-01
2.870129305202869574e+00,5.448049349928366647e-01,5.561566855570023726e-01
2.887929007730141606e+00,5.512343834200440496e-01,5.617316720043254996e-01
2.905728710257413638e+00,5.572673256803579722e-01,5.675701729927911110e-01
2.923528412784685671e+00,5.635571589165898621e-01,5.731665192206130133e-01
2.941328115311958147e+00,5.693481073492908662e-01,5.787869471580423530e-01
2.959127817839230179e+00,5.748673457223372196e-01,5.854690535763497072e-01
2.976927520366502211e+00,5.812352976302315177e-01,5.907459912769135180e-01
2.994727222893774243e+00,5.875659779755695311e-01,5.968474577067313103e-01
3.012526925421046275e+00,5.931015891888835601e-01,6.021705039235419887e-01
3.030326627948318308e+00,5.996648117172171943e-01,6.077450581148249320e-01
3.048126330475590784e+00,6.052850565481613376e-01,6.135479326680987056e-01
3.065926033002862816e+00,6.103919268333044545e-01,6.186876808015038254e-01
3.083725735530134848e+00,6.163091471647995645e-01,6.246446266300716976e-01
3.101525438057406880e+00,6.228628801983653318e-01,6.307036945783043302e-01
3.119325140584678913e+00,6.286928184337492453e-01,6.358799393409438894e-01
3.137124843111951389e+00,6.341507552003275983e-01,6.413333964095474515e-01
3.154924545639223421e+00,6.401151887182248146e-01,6.470303466495478384e-01
3.172724248166495453e+00,6.449968097883637119e-01,6.514202357300858948e-01
3.190523950693767485e+00,6.496271515893854431e-01,6.569495763411767886e-01
3.208323653221039518e+00,6.550484708440812431e-01,6.618783486278997374e-01
3.226123355748311550e+00,6.605696870858832614e-01,6.671127523540452131e-01
3.243923058275584026e+00,6.662146519687628388e-01,6.722288485977555572e-01
3.261722760802856058e+00,6.710213212702564878e-01,6.766912182731228409e-01
3.279522463330128090e+00,6.766925924483313537e-01,6.816062276762385741e-01
3.297322165857400122e+00,6.812517644243077930e-01,6.863685987461174420e-01
3.315121868384672155e+00,6.868939393937497639e-01,6.912522984310159879e-01
3.332921570911944631e+00,6.911610075628481509e-01,6.964802523160849024e-01
3.350721273439216663e+00,6.961825833146823017e-01,7.011236227978520086e-01
3.368520975966488695e+00,7.015641481886288888e-01,7.058092015358877758e-01
3.386320678493760727e+00,7.058158457842954592e-01,7.104088128874976871e-01
3.404120381021032760e+00,7.108972847805499207e-01,7.151902451295680807e-01
3.421920083548304792e+00,7.147463535402011070e-01,7.197756661470892103e-01
3.439719786075577268e+00,7.186691681773985652e-01,7.237814287609593000e-01
3.457519488602849300e+00,7.232903812731292792e-01,7.279330241202502938e-01
3.475319191130121332e+00,7.279032102956048966e-01,7.322120473989415235e-01
3.493118893657393365e+00,7.328758316697721042e-01,7.365771666835775333e-01
3.510918596184665397e+00,7.371204550203471761e-01,7.404803322298711965e-01
3.528718298711937429e+00,7.408036210988941939e-01,7.454241528502209002e-01
3.546518001239209905e+00,7.448486330247885423e-01,7.495910677847694714e-01
3.564317703766481937e+00,7.486635949331806872e-01,7.539937429123301227e-01
3.582117406293753969e+00,7.524696086096328562e-01,7.577705009804223124e-01
3.599917108821026002e+00,7.571062124683789474e-01,7.622213341442259926e-01
3.617716811348298034e+00,7.611001412299522872e-01,7.657942915389948091e-01
3.635516513875570510e+00,7.654142905479218717e-01,7.693755094953045326e-01
3.653316216402842542e+00,7.697196439726631256e-01,7.729671335191758974e-01
3.671115918930114574e+00,7.731538252524227106e-01,7.771696277441194622e-01
3.688915621457386607e+00,7.774473606353375921e-01,7.809264286224170126e-01
3.706715323984658639e+00,7.813387609419173430e-01,7.841058049984537259e-01
3.724515026511930671e+00,7.845214702143938901e-01,7.876221028551695369e-01
3.742314729039203147e+00,7.880726963818960318e-01,7.911239969116091730e-01
3.760114431566475179e+00,7.911259204381910770e-01,7.943324429602030001e-01
3.777914134093747212e+00,7.943469684516145657e-01,7.981126968060506810e-01
3.795713836621019244e+00,7.977013839259911032e-01,8.015714029291171050e-01
3.813513539148291276e+00,8.014674756726231086e-01,8.048925569881866249e-01
3.831313241675563752e+00,8.045786527883029837e-01,8.082837693563343917e-01
3.849112944202835784e+00,8.082588448616813137e-01,8.118248128333334090e-01
3.866912646730107816e+00,8.116034462156799245e-01,8.149549096669971293e-01
3.884712349257379849e+00,8.145851563359556291e-01,8.176453252216409062e-01
3.902512051784651881e+00,8.177719684956966661e-01,8.212508567320044861e-01
3.920311754311923913e+00,8.211422319531640479e-01,8.246813988098727899e-01
3.938111456839196389e+00,8.241795225408168335e-01,8.275921616273027581e-01
3.955911159366468421e+00,8.280705767135930762e-01,8.304375026222283740e-01
3.973710861893740454e+00,8.308851681172509940e-01,8.329771748395821129e-01
3.991510564421012486e+00,8.335338485547606480e-01,8.361358686924282857e-01
4.009310266948284962e+00,8.361834920732926779e-01,8.383233532065701432e-01
4.027109969475556994e+00,8.386422221339426830e-01,8.416435293016184538e-01
4.044909672002829026e+00,8.415578502940914696e-01,8.440499085597754636e-01
4.062709374530101059e+00,8.440523985228515214e-01,8.468337341055108825e-01
4.080509077057373091e+00,8.470085019202973076e-01,8.501658840516862492e-01
4.098308779584645123e+00,8.493024902222231498e-01,8.528179283662382648e-01
4.116108482111917155e+00,8.518364660618441553e-01,8.555485816907048013e-01
4.133908184639189187e+00,8.545757721210891500e-01,8.577286042512903830e-01
4.151707887166461219e+00,8.568665407567217507e-01,8.596201254840246664e-01
4.169507589693733252e+00,8.597349880427792579e-01,8.619840392959819964e-01
4.187307292221006172e+00,8.616618968136290357e-01,8.647402213616043332e-01
4.205106994748278204e+00,8.639378915040509810e-01,8.678113539208762717e-01
4.222906697275550236e+00,8.664654522043852003e-01,8.698901081536655200e-01
4.240706399802822268e+00,8.688903043426589035e-01,8.722858815228894391e-01
4.258506102330094301e+00,8.712823146109087702e-01,8.743951093512710715e-01
4.276305804857366333e+00,8.736512342992504010e-01,8.766201660429870923e-01
4.294105507384638365e+00,8.760563509053300724e-01,8.790241853698785857e-01
4.311905209911910397e+00,8.786715880403993539e-01,8.811963056317597687e-01
4.329704912439182429e+00,8.808090009943047027e-01,8.832974686924002228e-01
4.347504614966454461e+00,8.833059354674018815e-01,8.852975870025314720e-01
4.365304317493726494e+00,8.852284754788302124e-01,8.876016501276663417e-01
4.383104020020999414e+00,8.875279839882533883e-01,8.895096972941434199e-01
4.400903722548271446e+00,8.895317511128181254e-01,8.915031905546465518e-01
4.418703425075543478e+00,8.916029295190520676e-01,8.935150219213501277e-01
4.436503127602815510e+00,8.936035795013185234e-01,8.950830796402297063e-01
4.454302830130087543e+00,8.960015881555611905e-01,8.965411800221149141e-01
4.472102532657359575e+00,8.978242256131612198e-01,8.983325191574309532e-01
4.489902235184631607e+00,8.993019871038557822e-01,8.999022285576712132e-01
4.507701937711903639e+00,9.010554753540128692e-01,9.020942964405814779e-01
4.525501640239175671e+00,9.030534388945414825e-01,9.040172305955388454e-01
4.543301342766447704e+00,9.046143961044614823e-01,9.059306317526567565e-01
4.561101045293719736e+00,9.061798538684801008e-01,9.078063183623847898e-01
4.578900747820992656e+00,9.078043966036880574e-01,9.091889784412059416e-01
4.596700450348264688e+00,9.097773214554877308e-01,9.105801593222249135e-01
4.614500152875536720e+00,9.115922274174552697e-01,9.124652956989651731e-01
4.632299855402808753e+00,9.131177365264822043e-01,9.140484985216251745e-01
4.650099557930080785e+00,9.148542139984474630e-01,9.150988657586031083e-01
4.667899260457352817e+00,9.163121595030726541e-01,9.161333300977868577e-01
4.685698962984624849e+00,9.179077241051130098e-01,9.179347243161688485e-01
4.703498665511896881e+00,9.189571370831596253e-01,9.191625943787988806e-01
4.721298368039168913e+00,9.206183843937127964e-01,9.205180702363606748e-01
4.739098070566440946e+00,9.220843727961293146e-01,9.220946856868896813e-01
4.756897773093712978e+00,9.236453514582652069e-01,9.237604256328685315e-01
4.774697475620985898e+00,9.250974274031877886e-01,9.252750133722604797e-01
4.792497178148257930e+00,9.263364535035224501e-01,9.265390978800039923e-01
4.810296880675529962e+00,9.279803367452467144e-01,9.278254177303019157e-01
4.828096583202801995e+00,9.288927589106158456e-01,9.294932623332885502e-01
4.845896285730074027e+00,9.303470319383968512e-01,9.311971541390577922e-01
4.863695988257346059e+00,9.315994495808189724e-01,9.327296272147611589e-01
4.881495690784618091e+00,9.321726612559435576e-01,9.340356855958561466e-01
4.899295393311890123e+00,9.334209406765491268e-01,9.352508634742140448e-01
4.917095095839162155e+00,9.346841198219094649e-01,9.370361249779942669e-01
4.934894798366434188e+00,9.360221050244418306e-01,9.383445673017273281e-01
4.952694500893706220e+00,9.372842229786007007e-01,9.394670962647033718e-01
4.970494203420979140e+00,9.387231043015279441e-01,9.408512536614676014e-01
4.988293905948251172e+00,9.397006231560762757e-01,9.415701090361178194e-01
5.006093608475523205e+00,9.409898485238841204e-01,9.428784797705486165e-01
5.023893311002795237e+00,9.421590283796142939e-01,9.439206239743025417e-01
5.041693013530067269e+00,9.432315628167535770e-01,9.452348689410720040e-01
5.059492716057339301e+00,9.444811034648583625e-01,9.462238428663897194e-01
5.077292418584611333e+00,9.453798777009700949e-01,9.474423227080318588e-01
5.095092121111883365e+00,9.466229677808452037e-01,9.482686889616562809e-01
5.112891823639155398e+00,9.476949984378382208e-01,9.494252222069117231e-01
5.130691526166427430e+00,9.487216010120588239e-01,9.504990765960805721e-01
5.148491228693699462e+00,9.496491861221612041e-01,9.516265555293819123e-01
5.166290931220972382e+00,9.504914829177278923e-01,9.526315368033618780e-01
5.184090633748244414e+00,9.516509120295880697e-01,9.535852140714573544e-01
5.201890336275516447e+00,9.524437208925742304e-01,9.545545025708230824e-01
5.219690038802788479e+00,9.533260102572344019e-01,9.556294929963156104e-01
5.237489741330060511e+00,9.540005877128049372e-01,9.564451746200722804e-01
5.255289443857332543e+00,9.552659573742491306e-01,9.573489366687717439e-01
5.273089146384604575e+00,9.561419556485790672e-01,9.581369223755151765e-01
5.290888848911876607e+00,9.572957510559439998e-01,9.590580803355780448e-01
5.308688551439148640e+00,9.583740037306612836e-01,9.596893651332032427e-01
5.326488253966420672e+00,9.591578724462320737e-01,9.607780652462885040e-01
5.344287956493692704e+00,9.600970574766791721e-01,9.614173383058323141e-01
5.362087659020965624e+00,9.606763564949947209e-01,9.620725616559717697e-01
5.379887361548237656e+00,9.612845106078509172e-01,9.627832508795199917e-01
5.397687064075509689e+00,9.619637275450407810e-01,9.637849669646679773e-01
5.415486766602781721e+00,9.627831927250747324e-01,9.642870996772291425e-01
5.433286469130053753e+00,9.634919159400354705e-01,9.649056561740483318e-01
5.451086171657325785e+00,9.642884927437503917e-01,9.658143945646531225e-01
5.468885874184597817e+00,9.648119053189232464e-01,9.663472921568990737e-01
5.486685576711869849e+00,9.653664948703741810e-01,9.669177786073857028e-01
5.504485279239141882e+00,9.660996544867861413e-01,9.677795908546634740e-01
5.522284981766413914e+00,9.668500035850184915e-01,9.683706148767790012e-01
5.540084684293685946e+00,9.675806752900734109e-01,9.687514378577501972e-01
5.557884386820957978e+00,9.681410961089288447e-01,9.692447340888256102e-01
5.575684089348230899e+00,9.686137242188940233e-01,9.699974821560803928e-01
5.593483791875502931e+00,9.691552018013209757e-01,9.705852687199703066e-01
5.611283494402774963e+00,9.698261164024115644e-01,9.711431716294914862e-01
5.629083196930046995e+00,9.704821424813814268e-01,9.718165288222724296e-01
5.646882899457319027e+00,9.709639789960106127e-01,9.724247730212260965e-01
5.664682601984591059e+00,9.716625973400114802e-01,9.731455425174958540e-01
5.682482304511863092e+00,9.721626533454670316e-01,9.734576176258962210e-01
5.700282007039135124e+00,9.729979173025827821e-01,9.741616478569967708e-01
5.718081709566407156e+00,9.733744559532293561e-01,9.744105164275133069e-01
5.735881412093679188e+00,9.741391806895527417e-01,9.748289764258738499e-01
5.753681114620951220e+00,9.749067560741871974e-01,9.751192619091191283e-01
5.771480817148224141e+00,9.754260213324763562e-01,9.755454849746423296e-01
5.789280519675496173e+00,9.759930756776934446e-01,9.761449475671446496e-01
5.807080222202768205e+00,9.766520612705824611e-01,9.767656565280271597e-01
5.824879924730040237e+00,9.770840643382215918e-01,9.774911629111072697e-01
5.842679627257312269e+00,9.773873224686718819e-01,9.780761343350991011e-01
5.860479329784584301e+00,9.778431680932607728e-01,9.784641528126333254e-01
5.878279032311856334e+00,9.781485740226915082e-01,9.788329563468300965e-01
5.896078734839128366e+00,9.786396514259809720e-01,9.792623711190591163e-01
5.913878437366400398e+00,9.793092441865139941e-01,9.798634218133536189e-01
5.931678139893672430e+00,9.799103996654243698e-01,9.804456049668647255e-01
5.949477842420944462e+00,9.802477831265090646e-01,9.808895018546158751e-01
5.967277544948217383e+00,9.806194070341437419e-01,9.812778550161157520e-01
5.985077247475489415e+00,9.810060786532882604e-01,9.817499138126254410e-01
6.002876950002761447e+00,9.813624501301457803e-01,9.821841583211069482e-01
6.020676652530033479e+00,9.819094787761772913e-01,9.826223157126799945e-01
6.038476355057305511e+00,9.821479191943576215e-01,9.830929305404048080e-01
6.056276057584577543e+00,9.823907724098837058e-01,9.835026691201350646e-01
6.074075760111849576e+00,9.827259913376572564e-01,9.838867036513663233e-01
6.091875462639121608e+00,9.832018357244796114e-01,9.842273566143980856e-01
6.109675165166393640e+00,9.838278661661240543e-01,9.845936183040134848e-01
6.127474867693665672e+00,9.841283878952068465e-01,9.850281077260231166e-01
6.145274570220937704e+00,9.846206379896549343e-01,9.855653928314084267e-01
6.163074272748210625e+00,9.852342323440135274e-01,9.858880073431721680e-01
6.180873975275482657e+00,9.855123473872601236e-01,9.861542205057198807e-01
6.198673677802754689e+00,9.857384342504406094e-01,9.864502427245692706e-01
6.216473380330026721e+00,9.861656095838241542e-01,9.867291751881248629e-01
6.234273082857298753e+00,9.866665475132296859e-01,9.870903436240217044e-01
6.252072785384570786e+00,9.869240560199656898e-01,9.872584138974608292e-01
6.269872487911842818e+00,9.873615050638595569e-01,9.876361960656143690e-01
6.287672190439114850e+00,9.876529362332016060e-01,9.881510006891124354e-01
6.305471892966386882e+00,9.879903250338373244e-01,9.885654574477713563e-01
6.323271595493658914e+00,9.884528183487562014e-01,9.889449395511292762e-01
6.341071298020930946e+00,9.889095238647923614e-01,9.892204772327589657e-01
6.358871000548203867e+00,9.893507865253030609e-01,9.896376495589187527e-01
6.376670703075475899e+00,9.896184437802399980e-01,9.899299835352948218e-01
6.394470405602747931e+00,9.897548362342085682e-01,9.902774414490140842e-01
6.412270108130019963e+00,9.898300539254945019e-01,9.905470077361865355e-01
6.430069810657291995e+00,9.899920193286957382e-01,9.908101369089783450e-01
6.447869513184564028e+00,9.901957307497715188e-01,9.909923813767291811e-01
6.465669215711836060e+00,9.904587239230343565e-01,9.912092896855539959e-01
6.483468918239108092e+00,9.907173678804900296e-01,9.913103187410489125e-01
6.501268620766380124e+00,9.909877564628586377e-01,9.915408724538999907e-01
6.519068323293652156e+00,9.912158806999533667e-01,9.917502530937426508e-01
6.536868025820924188e+00,9.914561682294832368e-01,9.920334913510059360e-01
6.554667728348197109e+00,9.918244832722584725e-01,9.925397824966024629e-01
6.572467430875469141e+00,9.920495078837270331e-01,9.926287972706820950e-01
6.590267133402741173e+00,9.922670403147706431e-01,9.927560633091471187e-01
6.608066835930013205e+00,9.924154482409809352e-01,9.929711975830193271e-01
6.625866538457285237e+00,9.924817024685387290e-01,9.932329857502258941e-01
6.643666240984557270e+00,9.925590018475924925e-01,9.934116590519821433e-01
6.661465943511829302e+00,9.927440247691574626e-01,9.934831793922472842e-01
6.679265646039101334e+00,9.928497910647070546e-01,9.936064652392517793e-01
6.697065348566373366e+00,9.930418767566052685e-01,9.936715001033434858e-01
6.714865051093645398e+00,9.931192061979718932e-01,9.939633906408148478e-01
6.732664753620917431e+00,9.932381771500264911e-01,9.941684728949847782e-01
6.750464456148190351e+00,9.933783559120482609e-01,9.945177501959567845e-01
6.768264158675462383e+00,9.936600191548584649e-01,9.947527982794911461e-01
6.786063861202734415e+00,9.939652176909070658e-01,9.948145013457555530e-01
6.803863563730006447e+00,9.939857174163703180e-01,9.949436671029409096e-01
6.821663266257278480e+00,9.941245481325438060e-01,9.951166962919352210e-01
6.839462968784550512e+00,9.942322042337500276e-01,9.951807900965491394e-01
6.857262671311822544e+00,9.947137054685559754e-01,9.953114561088396428e-01
6.875062373839094576e+00,9.948003678264361049e-01,9.956224875039770827e-01
6.892862076366366608e+00,9.949884434189482096e-01,9.957444355635097777e-01
6.910661778893638640e+00,9.950825726765717416e-01,9.958300052321387152e-01
6.928461481420910673e+00,9.952071956607311254e-01,9.959233729944771962e-01
6.946261183948182705e+00,9.953865440321599811e-01,9.960306951655049090e-01
6.964060886475455625e+00,9.955536220707809081e-01,9.961263508791120547e-01
6.981860589002727657e+00,9.957463757455221609e-01,9.963295097491425834e-01
6.999660291529999689e+00,9.957877891026013506e-01,9.964424499598497631e-01
7.017459994057271722e+00,9.958891526886549661e-01,9.966082944665918264e-01
7.035259696584543754e+00,9.960970585566489843e-01,9.967154668437990805e-01
7.053059399111815786e+00,9.961654547040973418e-01,9.968173492320772100e-01
7.070859101639087818e+00,9.962519778277032501e-01,9.969268495952292586e-01
7.088658804166359850e+00,9.963778819036791523e-01,9.969514354611962448e-01
7.106458506693631882e+00,9.964168689757230135e-01,9.970652304353880835e-01
7.124258209220903915e+00,9.964992235234090279e-01,9.971122521563495766e-01
7.142057911748175947e+00,9.965750776911190822e-01,9.973305271643627679e-01
7.159857614275448867e+00,9.967763340877374700e-01,9.973820273783101653e-01
7.177657316802720899e+00,9.968800437506490919e-01,9.974569917997854196e-01
7.195457019329992931e+00,9.969827717235840714e-01,9.975062880871121695e-01
7.213256721857264964e+00,9.970355119706011404e-01,9.976340930196914147e-01
7.231056424384536996e+00,9.971388495888705572e-01,9.976688912588748126e-01
7.248856126911809028e+00,9.972143427371943369e-01,9.977293878201789479e-01
7.266655829439081060e+00,9.972713541600944920e-01,9.978022464108403655e-01
7.284455531966353092e+00,9.973307211215896029e-01,9.978190350491252802e-01
7.302255234493625125e+00,9.974179354085553895e-01,9.979064350591864141e-01
7.320054937020897157e+00,9.975324929524439499e-01,9.979423287709401347e-01
7.337854639548169189e+00,9.976191406220518143e-01,9.979781407326757670e-01
7.355654342075442109e+00,9.977306656768680782e-01,9.980435615428651097e-01
7.373454044602714141e+00,9.977844336099033207e-01,9.980839124420720632e-01
7.391253747129986174e+00,9.979354827804876038e-01,9.981173841494899168e-01
7.409053449657258206e+00,9.979866493221916102e-01,9.981522803863752680e-01
7.426853152184530238e+00,9.980194438165400639e-01,9.982371441143691460e-01
7.444652854711802270e+00,9.980867150721631775e-01,9.982698490319560358e-01
7.462452557239074302e+00,9.981681441771672603e-01,9.982812924085466832e-01
7.480252259766346334e+00,9.982361747430347210e-01,9.982927357851374417e-01
7.498051962293618367e+00,9.982553799984075216e-01,9.983509718790097853e-01
7.515851664820890399e+00,9.982822931097808938e-01,9.984417609549387507e-01
7.533651367348162431e+00,9.983244588919252260e-01,9.985086427165437151e-01
7.551451069875435351e+00,9.984903614809753636e-01,9.986232287424364751e-01
7.569250772402707383e+00,9.986053376761284683e-01,9.986712113260257651e-01
7.587050474929979416e+00,9.987047667417571217e-01,9.986986729567489673e-01
7.604850177457251448e+00,9.987462050052474671e-01,9.987197262668370268e-01
7.622649879984523480e+00,9.987765826062392494e-01,9.987459319315913353e-01
7.640449582511795512e+00,9.988500812713662080e-01,9.987959167368473112e-01
7.658249285039067544e+00,9.988680349742971032e-01,9.989353587553310154e-01
7.676048987566339576e+00,9.988816806887077515e-01,9.990152174741506741e-01
7.693848690093611609e+00,9.989023797781935166e-01,9.990280728471495619e-01
7.711648392620883641e+00,9.989906126430746491e-01,9.990409282201483387e-01
7.729448095148155673e+00,9.990142781679846040e-01,9.990628580599436592e-01
7.747247797675428593e+00,9.990557292230483055e-01,9.991020885663367546e-01
7.765047500202700625e+00,9.991038633295706850e-01,9.991162934558450726e-01
7.782847202729972658e+00,9.991423927977001185e-01,9.991304983453533906e-01
7.800646905257244690e+00,9.991928752307772665e-01,9.991808118926165383e-01
7.818446607784516722e+00,9.992158431409422503e-01,9.991920857952507617e-01
7.836246310311788754e+00,9.992267074540041039e-01,9.992033596978849852e-01
7.854046012839060786e+00,9.992375717670659574e-01,9.992166115543070770e-01
7.871845715366332819e+00,9.992484360801276999e-01,9.992331418034609003e-01
7.889645417893604851e+00,9.992915905367349971e-01,9.992496720526147236e-01
7.907445120420876883e+00,9.992974915970186389e-01,9.992937176176462932e-01
7.925244822948148915e+00,9.993033926573022807e-01,9.993364255155410270e-01
7.943044525475421835e+00,9.993092937175859225e-01,9.993520765043726328e-01
7.960844228002693868e+00,9.993151947778695643e-01,9.993677274932043497e-01
7.978643930529965900e+00,9.993210958381532061e-01,9.994151937235766781e-01
7.996443633057237932e+00,9.993269968984369589e-01,9.994250736379250988e-01
8.014243335584509964e+00,9.993389459766487404e-01,9.994349535522735195e-01
8.032043038111781996e+00,9.993536259418471790e-01,9.994448334666219402e-01
8.049842740639054028e+00,9.993683059070456176e-01,9.994510161623710864e-01
8.067642443166326061e+00,9.994216927505602532e-01,9.994559860454438338e-01
8.085442145693598093e+00,9.994369097433787319e-01,9.994609559285166922e-01
8.103241848220870125e+00,9.994519901451265342e-01,9.994659258115894396e-01
8.121041550748142157e+00,9.994667788327457059e-01,9.994708956946622980e-01
8.138841253275414189e+00,9.994815675203648775e-01,9.994758655777350453e-01
8.156640955802686221e+00,9.995305985708455854e-01,9.994808354608077927e-01
8.174440658329958254e+00,9.995421532360626582e-01,9.994858053438806511e-01
8.192240360857230286e+00,9.995537079012797310e-01,9.994991869130753770e-01
8.210040063384502318e+00,9.995652625664969149e-01,9.995145537107370526e-01
8.227839765911774350e+00,9.996148262252902983e-01,9.995324766766178204e-01
8.245639468439048159e+00,9.996481424494991774e-01,9.995585007455434212e-01
8.263439170966320191e+00,9.996564888251545655e-01,9.996148312497601385e-01
8.281238873493592223e+00,9.996648352008099536e-01,9.996294847434802344e-01
8.299038576020864255e+00,9.996731815764654527e-01,9.996441382372003304e-01
8.316838278548136287e+00,9.996815279521208408e-01,9.997581586923998120e-01
8.334637981075408319e+00,9.997248909552493012e-01,9.998433087245198747e-01
8.352437683602680352e+00,9.997318811891934276e-01,9.998559156521815705e-01
8.370237386129952384e+00,9.997388714231376650e-01,9.998685225798431553e-01
8.388037088657224416e+00,9.997458616570819023e-01,9.998811295075047401e-01
8.405836791184496448e+00,9.997528518910261397e-01,9.998852745847599532e-01
8.423636493711768480e+00,9.997598421249703771e-01,9.998891214411528283e-01
8.441436196239040513e+00,9.997659360977471099e-01,9.998929682975458144e-01
8.459235898766312545e+00,9.997712398975225900e-01,9.998968151539388005e-01
8.477035601293584577e+00,9.997765436972980702e-01,9.999006620103317866e-01
8.494835303820856609e+00,9.997818474970736613e-01,9.999045088667247727e-01
8.512635006348128641e+00,9.997871512968491414e-01,9.999083557231176478e-01
8.530434708875400673e+00,9.997924550966246215e-01,9.999122025795106339e-01
8.548234411402672706e+00,9.997977588964001017e-01,9.999160494359036200e-01
8.566034113929944738e+00,9.998031097725911254e-01,9.999198962922966061e-01
8.583833816457216770e+00,9.998089506616387734e-01,9.999517018668884205e-01
8.601633518984488802e+00,9.998147915506864214e-01,9.999652472365870848e-01
8.619433221511760834e+00,9.998206324397340694e-01,9.999711726670980072e-01
8.637232924039034643e+00,9.998264733287816064e-01,9.999770980976088186e-01
8.655032626566306675e+00,9.998323142178292544e-01,9.999830235281196300e-01
8.672832329093578707e+00,9.998381551068769024e-01,9.999889489586304414e-01
8.690632031620850739e+00,9.998479197357427184e-01,9.999948743891412528e-01
8.708431734148122771e+00,9.998657111816130483e-01,1.000000000000000000e+00
8.726231436675394804e+00,9.998884076049968650e-01,1.000000000000000000e+00
8.744031139202666836e+00,9.999261178054571486e-01,1.000000000000000000e+00
8.761830841729938868e+00,9.999367111759004390e-01,1.000000000000000000e+00
8.779630544257210900e+00,9.999473045463437293e-01,1.000000000000000000e+00
8.797430246784482932e+00,9.999578979167870196e-01,1.000000000000000000e+00
8.815229949311754964e+00,9.999632826194168045e-01,1.000000000000000000e+00
8.833029651839026997e+00,9.999669543574750685e-01,1.000000000000000000e+00
8.850829354366299029e+00,9.999706260955334436e-01,1.000000000000000000e+00
8.868629056893571061e+00,9.999742978335917076e-01,1.000000000000000000e+00
8.886428759420843093e+00,9.999779695716500827e-01,1.000000000000000000e+00
8.904228461948115125e+00,9.999816413097083467e-01,1.000000000000000000e+00
8.922028164475387157e+00,9.999853130477667218e-01,1.000000000000000000e+00
8.939827867002659190e+00,9.999889847858249858e-01,1.000000000000000000e+00
8.957627569529931222e+00,9.999926565238833609e-01,1.000000000000000000e+00
8.975427272057203254e+00,9.999963282619416249e-01,1.000000000000000000e+00
8.993226974584475286e+00,1.000000000000000000e+00,1.000000000000000000e+00


==> plot_files/relative_capacity_antennas_per_ap.csv <==
N,lambda_l,cellular,cellular_das,coordinated_multi_cell,coordinated_das,distributed_cf,hybrid_cf,centralized_cf
1.000000000000000000e+00,4.000000000000000000e+02,9.237038538435193846e-02,4.749973380167417103e-01,1.431218966555813932e-01,7.440899887996157425e-01,2.313404824544149363e-01,8.632450965196135639e-01,1.000000000000000000e+00
2.000000000000000000e+00,2.000000000000000000e+02,1.129396154601191443e-01,4.226784613823517112e-01,1.805311070590072120e-01,6.840089725252807007e-01,2.733470545332756796e-01,8.343772885102046510e-01,1.000000000000000000e+00
3.000000000000000000e+00,1.333333333333333428e+02,1.209700723004365208e-01,3.972257988050819644e-01,1.962716431234054759e-01,6.472500222654771207e-01,3.060710936922664827e-01,8.182000271299676442e-01,1.000000000000000000e+00
4.000000000000000000e+00,1.000000000000000000e+02,1.315685686780411479e-01,3.803982585346667444e-01,2.147414266359818913e-01,6.214896760509530660e-01,3.392445938791648907e-01,8.080027272908628655e-01,1.000000000000000000e+00
6.000000000000000000e+00,6.666666666666667140e+01,1.500458068329653949e-01,3.701234358521307555e-01,2.563397168646421864e-01,5.950609656642034118e-01,4.023674561498505331e-01,7.962599687346746391e-01,1.000000000000000000e+00
1.000000000000000000e+01,4.000000000000000000e+01,1.823769708457066430e-01,3.699819264851437195e-01,3.256163502528152121e-01,5.754853951591343275e-01,5.015705547841869949e-01,7.790757160605622511e-01,1.000000000000000000e+00
1.500000000000000000e+01,2.666666666666666785e+01,2.204752397152046905e-01,3.826657250891713491e-01,4.016550598754992651e-01,5.758201914382758968e-01,5.885141263615805141e-01,7.600760083160638114e-01,1.000000000000000000e+00
2.400000000000000000e+01,1.666666666666666785e+01,2.901685541929569512e-01,4.338284865395380385e-01,5.343027577080807777e-01,6.232624263178159207e-01,7.016196533961615023e-01,7.600254546632798647e-01,1.000000000000000000e+00


==> plot_files/relative_capacity_ap_density.csv <==
lambda_l,cellular,cellular_das,coordinated_multi_cell,coordinated_das,distributed_cf,hybrid_cf,centralized_cf
1.250000000000000000e+01,5.033113619868387900e-01,6.462160275506876328e-01,7.363717855404061652e-01,7.444322844701004582e-01,8.425723830434485029e-01,8.189381171220933009e-01,1.000000000000000000e+00
1.767766952966369232e+01,2.996587908093261698e-01,4.420184541010094836e-01,5.065600484142855908e-01,5.881049583658736202e-01,6.959711630376989033e-01,7.613379664558304061e-01,1.000000000000000000e+00
2.500000000000000711e+01,2.013721392421394252e-01,3.408123862244731295e-01,3.772134056500570654e-01,5.222604716571866978e-01,5.705022727168669316e-01,7.405323911087242639e-01,1.000000000000000000e+00
3.535533905932739174e+01,1.565968574880794439e-01,2.997147282590454931e-01,3.024074068243609581e-01,5.065648035344842981e-01,4.754521044225168969e-01,7.463447320615153036e-01,1.000000000000000000e+00
5.000000000000002132e+01,1.328762405171541594e-01,2.978717581572475348e-01,2.509549543807649274e-01,5.183461818969620216e-01,4.019160182933593228e-01,7.565377764826276552e-01,1.000000000000000000e+00
7.071067811865478347e+01,1.267036011265795792e-01,3.282677234727455762e-01,2.254399861377306691e-01,5.629804328991918627e-01,3.618333367978776027e-01,7.800660027238600636e-01,1.000000000000000000e+00
1.000000000000000000e+02,1.315685686780411479e-01,3.803982585346667444e-01,2.147414266359818913e-01,6.214896760509530660e-01,3.392445938791648907e-01,8.080027272908628655e-01,1.000000000000000000e+00
1.414213562373095101e+02,1.471231174496091532e-01,4.432579935423733297e-01,2.229279504898674935e-01,6.912991586927061949e-01,3.384039276148361197e-01,8.419452628848294040e-01,1.000000000000000000e+00
2.000000000000000000e+02,1.662186490214947743e-01,4.981619540040050920e-01,2.351321712478269266e-01,7.529773004549921156e-01,3.410274682018959447e-01,8.735852893489211013e-01,1.000000000000000000e+00


==> plot_files/relative_capacity_cpu_density.csv <==
lambda_j,cellular_das,coordinated_das,hybrid_cf,centralized_cf
2.500000000000000000e+00,5.642257580281055951e-01,8.113617539038417981e-01,9.209766750037186034e-01,1.000000000000000000e+00
3.298769776932235498e+00,5.303899071474734717e-01,7.796890869860667594e-01,9.044320880715254196e-01,1.000000000000000000e+00
4.352752816480620623e+00,4.961135947788795075e-01,7.485742424689637575e-01,8.878829616980667971e-01,1.000000000000000000e+00
5.743491774985175269e+00,4.584797300609240733e-01,7.091242404935547139e-01,8.658616651149441124e-01,1.000000000000000000e+00
7.578582832551990833e+00,4.209990027267598300e-01,6.682993472787154277e-01,8.406653287428647037e-01,1.000000000000000000e+00
1.000000000000000000e+01,3.803982585346667444e-01,6.214896760509530660e-01,8.080027272908628655e-01,1.000000000000000000e+00
1.345900192632356251e+01,3.406262732072731225e-01,5.681428981484685226e-01,7.651134054714571198e-01,1.000000000000000000e+00
1.811447328527813028e+01,3.023732482734698968e-01,5.134886393324648024e-01,7.148143636928014910e-01,1.000000000000000000e+00
2.438027308408950944e+01,2.702306411045776735e-01,4.599948283927276504e-01,6.596227306302473448e-01,1.000000000000000000e+00
3.281341424030551224e+01,2.428224188334359990e-01,4.086327473197994831e-01,5.937394949787010434e-01,1.000000000000000000e+00
4.416358054695248114e+01,2.198065862320912056e-01,3.601439895382604894e-01,5.273314478565132024e-01,1.000000000000000000e+00
5.943977156547792617e+01,2.011776939569716038e-01,3.170599845148092122e-01,4.577191452029203966e-01,1.000000000000000000e+00
8.000000000000000000e+01,1.856734003901218399e-01,2.806001334224253463e-01,3.928734061413157175e-01,1.000000000000000000e+00


==> plot_files/relative_capacity_ue_density.csv <==
lambda_k,cellular,cellular_das,coordinated_multi_cell,coordinated_das,distributed_cf,hybrid_cf,centralized_cf
1.250000000000000000e+00,6.326349068560663813e-01,7.857806895290537774e-01,6.583622453075425041e-01,8.420999484095111898e-01,7.453460599530882247e-01,9.390622267181822913e-01,1.000000000000000000e+00
1.837168115344498531e+00,5.690796645092777162e-01,7.463728521508270486e-01,6.111364602563018611e-01,8.246624166897470465e-01,7.038442634633021999e-01,9.237585062250351919e-01,1.000000000000000000e+00
2.700149347230764718e+00,5.150102462852185203e-01,7.034677613250077677e-01,5.716225623042104909e-01,8.064399953656223863e-01,6.705207370044702353e-01,9.148644651063139177e-01,1.000000000000000000e+00
3.968502629920498403e+00,4.456031808762294100e-01,6.499780629563309819e-01,5.122370061075377512e-01,7.840228658254528860e-01,6.221497870433113642e-01,8.991996309203232896e-01,1.000000000000000000e+00
5.832645197880581556e+00,3.745391179053234598e-01,5.980686386305619218e-01,4.520608418899644265e-01,7.595570059115797079e-01,5.661745731952235738e-01,8.806034312005387443e-01,1.000000000000000000e+00
8.572439828530725947e+00,3.136430236641450375e-01,5.482962391643446676e-01,3.964756126616271747e-01,7.343092630208810645e-01,5.137887493353994195e-01,8.638558503237679931e-01,1.000000000000000000e+00
1.259921049894872880e+01,2.519786770630759176e-01,5.008353010011628026e-01,3.392090022549899553e-01,7.091968033757507506e-01,4.619453161207530134e-01,8.500499840569742949e-01,1.000000000000000000e+00
1.851749424574580161e+01,2.007899553632372935e-01,4.534436926818402047e-01,2.845494560627949698e-01,6.782685245371898874e-01,4.078447403227378198e-01,8.315599736221278571e-01,1.000000000000000000e+00
2.721580000348753359e+01,1.597682365109129587e-01,4.136096224427156520e-01,2.419138581059304405e-01,6.469124353483001189e-01,3.656691945185915893e-01,8.162871553603122665e-01,1.000000000000000000e+00
4.000000000000000000e+01,1.315685686780411479e-01,3.803982585346667444e-01,2.147414266359818913e-01,6.214896760509530660e-01,3.392445938791648907e-01,8.080027272908628655e-01,1.000000000000000000e+00
6.349604207872797446e+01,1.138317185018719174e-01,3.559838300501836361e-01,2.124128526112413207e-01,6.180865289826373843e-01,3.426590734984212849e-01,8.237839936658336581e-01,1.000000000000000000e+00

